Kemeny's constant minimization for reversible Markov chains via structure-preserving perturbations

Kemeny's constant measures the efficiency of a Markov chain in traversing its states. We investigate whether structure-preserving perturbations to the transition probabilities of a reversible Markov chain can improve its connectivity while maintaining a fixed stationary distribution. Although the minimum achievable value for Kemeny's constant can be estimated, the required perturbations may be infeasible. We reformulate the problem as an optimization task, focusing on solution existence and efficient algorithms, with an emphasis on the problem of minimizing Kemeny's constant under sparsity constraints.

==> dist_comparison.dat <==
1	0.455841365105703	0.455841438243998	0.45583685961565
2	0.588082456087846	0.588082451039859	0.58806979227859
3	0.363560282883574	0.363560266213269	0.363545764188457
4	0.534596127221667	0.534595894130285	0.534581456577609
5	0.578979929853972	0.57897993993829	0.578978057369466
6	0.451509170203309	0.451509169533105	0.451505487967969
7	0.567841094105407	0.568283629892966	0.568166105188971
8	0.561846267540938	0.561846567811206	0.561832318381056
9	0.491514881528461	0.491514883053171	0.491504117013352
10	0.444333243659353	0.444850824314104	0.444812145830802
11	0.452109397089818	0.452109370277513	0.452108055360931
12	0.381069967372383	0.381069957337478	0.38106795698804
13	0.369152499366474	0.369152600650789	0.369147389312893
14	0.467449977516702	0.467869416035848	0.467843837068403
15	0.438332570431899	0.438502355036108	0.438501655799893
16	0.434769606012261	0.434769648097245	0.434762450509339
17	0.585875943744625	0.585876234848478	0.58585298845536
18	0.525478733522567	0.525478735519771	0.525467135742593
19	0.569857891160209	0.570098429345189	0.570035646813232
20	0.342595643537686	0.342593366503543	0.342580550612338
21	0.414321280521399	0.414404664679052	0.414323175309557
22	0.552604495918967	0.552817014688621	0.552795977962247
23	0.608052297313043	0.608052299260158	0.608048924219281
24	0.570317438126686	0.570317570319369	0.570316596664066
25	0.551328773612102	0.551322240180776	0.551315015942484
26	0.588562175165088	0.588562175865397	0.588542102811725
27	0.518321107034309	0.518321097961952	0.518319126365769
28	0.619758369446563	0.619758402311168	0.619751401928333
29	0.468715538764897	0.46871554838691	0.468713892879958
30	0.520351658820005	0.520351649477045	0.520351088886748
31	0.482126578191498	0.482126558603209	0.482126185713013
32	0.439563234528817	0.439563267424409	0.439562366014554
33	0.437272806473815	0.437272790617521	0.437271532275412
34	0.495206892114646	0.495207063335048	0.495188866208073
35	0.478351614846442	0.47835158973195	0.478346551331683
36	0.439640553748942	0.439640534989228	0.439640112882287
37	0.375725382765408	0.375725410338991	0.375724902167094
38	0.370954082201653	0.370954050669209	0.370955092221767
39	0.443072371340888	0.443072423934421	0.443068500604806
40	0.489379987762179	0.489380007679867	0.489368753767748
41	0.458445691023408	0.458445686191182	0.458419123621103
42	0.475682461954055	0.47569931167924	0.475692864204258
43	0.444004627754249	0.444004614985556	0.444004621511098
44	0.504144606250475	0.504144881235158	0.504114232699331
45	0.395310877372325	0.395310852006006	0.395304449829689
46	0.443286342801161	0.443287338478577	0.443285678942091
47	0.489390131063911	0.489389904487167	0.489373590234743
48	0.403008730948648	0.40300871584633	0.402987864453117
49	0.424093191130249	0.424093183999836	0.424093239960781
50	0.458643930651423	0.458643911904428	0.458642621564769
51	0.38907118290703	0.389071197900436	0.389071212147176
52	0.380442106881603	0.380442075319298	0.38044341126564
53	0.465952358935448	0.465952428678987	0.465952549028697
54	0.460281257617737	0.460281283781711	0.460279679914275
55	0.43839531272183	0.438395325029792	0.438395645639198
56	0.430739737434884	0.430739743585384	0.4307389591755
57	0.373178387559249	0.373178385954084	0.373179835772994
58	0.455358180444205	0.455358186409926	0.455358510145679
59	0.391904610866127	0.391904603931798	0.391906097035395
60	0.391897416050338	0.391897403233935	0.391886239091545
61	0.455316292469471	0.455316307882213	0.455316497852688
62	0.371261442957646	0.371261463061932	0.371265660529516
63	0.414004292184421	0.414004306997525	0.414003655385041
64	0.399240808689138	0.399240807513195	0.399242216360383
65	0.400071947830378	0.400071949687838	0.400073402323118
66	0.507377423718456	0.507377469007638	0.507364163553049
67	0.35197497399136	0.351974996571587	0.357903717251966
68	0.445889300608359	0.445889317486562	0.445888979114302
69	0.501180827056436	0.501180844964434	0.501181481363729
70	0.456763078733048	0.45676307509575	0.456764278051074
71	0.37322311383677	0.373223113504995	0.373224712377318
72	0.406285339499356	0.406285347745628	0.406286914578688
73	0.439016124571347	0.439016122682674	0.43901692618978
74	0.435945390100863	0.435945403295878	0.435946334238617
75	0.443705291851807	0.443705308404342	0.443703348016588
76	0.381160178604365	0.381160171902047	0.381166148165726
77	0.329552068928283	0.329552089356856	0.329556912982916
78	0.420558791970964	0.420558793244601	0.420562700268517
79	0.354338109810789	0.35433812712402	0.354342179184989
80	0.379413690674719	0.379413715513435	0.379417809952583
81	0.381125591623633	0.381125629540708	0.38112747722425
82	0.425038304183565	0.425038274411531	0.425040735841605
83	0.396871827390298	0.396871833876266	0.396882419386142
84	0.361157108581549	0.361157103591583	0.361161127107182
85	0.397916483233225	0.39791649078643	0.397918768889681
86	0.425299956885908	0.42529997021938	0.425303136248844
87	0.354299810534421	0.354299817137517	0.35430445061311
88	0.390043400182915	0.390043393911179	0.390043522662827
89	0.39945030448479	0.399450307900228	0.399454053689545
90	0.410542848668366	0.410542869730503	0.410536291757711
91	0.416202744799608	0.416202744505552	0.416206423746414
92	0.339104509547345	0.33910447834224	0.339108865154657
93	0.375513764680683	0.375513746688225	0.375519052610691
94	0.379911161110082	0.379911153248507	0.379916010906437
95	0.382288998876072	0.382289016696357	0.382292421763372
96	0.372620462148573	0.372620422616878	0.372624474604218
97	0.396591591022002	0.396591583708491	0.396597028157342
98	0.363191855720947	0.363191851343197	0.363198074207172
99	0.443012654431791	0.443012656175152	0.443014794191588
100	0.380520054858363	0.380520056859151	0.380525181013207
101	0.346373303934069	0.346373318203348	0.346378770444702
102	0.386271173129015	0.386271188887791	0.386275515234611
103	0.298144689648176	0.298144685942459	0.298155767464641
104	0.388263800367496	0.388263822700444	0.388272159567365
105	0.378849647977022	0.378849645870059	0.378857336464558
106	0.376680076167622	0.376680073451301	0.37668700991488
107	0.372876853094254	0.372876865133913	0.372885891195779
108	0.354743142024682	0.354770519292081	0.359086994395535
109	0.310095792102899	0.310095799778261	0.310103860720021
110	0.340410643652806	0.340410623957947	0.340419862677529
111	0.397211457387352	0.397211474817776	0.397217726373289
112	0.370697649974247	0.370697617262247	0.370705493748712
113	0.331550186305275	0.331550197473148	0.331556888330805
114	0.37033710228161	0.370337083007548	0.370342724603828
115	0.376911501284372	0.376911492535605	0.3769195064131
116	0.369586618128993	0.369586626588779	0.369590898783344
117	0.384400919719793	0.38440088557362	0.384408010956798
118	0.333153656131744	0.333153659272129	0.333160772210624
119	0.401477880826769	0.401477877435747	0.401485212947469
120	0.353881359063412	0.353881373207411	0.353890643628338
121	0.324623026080231	0.32462307297405	0.324631790132425
122	0.390936108375249	0.390936096045035	0.390938389825999
123	0.410193227874453	0.410193206873744	0.410198948350696
124	0.371006063770072	0.371006066135779	0.371012993598524
125	0.351068768085059	0.351068772251265	0.351077592070075
126	0.327136089362559	0.327136081268786	0.327151755571522
127	0.316224995087838	0.31622501790654	0.316236017063963
128	0.346218742839475	0.346218692680551	0.346227454021619
129	0.383492985056953	0.383492973133463	0.383566267626457
130	0.333574186408818	0.333574189284716	0.333583760358059
131	0.35518609259775	0.355186139496712	0.355193861479817
132	0.340567717203505	0.340567714597842	0.340577293169087
133	0.327895683836263	0.327895641620266	0.327905834458048
134	0.339510591792347	0.339510612714312	0.339523710995907
135	0.350873271488789	0.350873262284159	0.350886843328975
136	0.35821312979668	0.35821313314824	0.358226604131702
137	0.316550715819017	0.316550689385186	0.31656287646879
138	0.365187779401399	0.36518777530616	0.36519703513272
139	0.392350707910829	0.392350712292849	0.392358124097414
140	0.364430225397736	0.364430230668936	0.364443002517514
141	0.330040984028679	0.3300409492765	0.33005110224556
142	0.383872626657085	0.383872629025092	0.383885501996876
143	0.320387147184166	0.320387134097724	0.320402870879964
144	0.313749918589811	0.313749918184148	0.313765593061078
145	0.363204556715068	0.363204543961793	0.363214646826585
146	0.330820481849174	0.330820488880665	0.33083232542264
147	0.326502397001827	0.326502394693567	0.326517941543186
148	0.337490518997555	0.337490556020257	0.337504711821686
149	0.330517824015944	0.330517862185777	0.330528164469294
150	0.358829247206096	0.358829266170896	0.358840361806373


==> dist_fixed.dat <==
1	0.517813500863343	0.5178135051962	0.517813179967703
2	0.545400990217045	0.545400990185383	0.545398785792682
3	0.32972424352364	0.329724302114053	0.329707280101788
4	0.500073948497612	0.500073926012831	0.50006738358673
5	0.334613166777523	0.334613231957775	0.334591884932219
6	0.392381233748867	0.392380911183789	0.392369646160389
7	0.428444082300002	0.428444637852886	0.428415071216505
8	0.355659852515803	0.355659872784468	0.35565975186468
9	0.356867612621779	0.356999677529859	0.356926258509402
10	0.573960490051452	0.57396191227305	0.573750615231158
11	0.593677214586676	0.593677214902514	0.593677096948938
12	0.485242433521115	0.48524237259757	0.485237531592452
13	0.373893034168423	0.373893073262822	0.373892057119364
14	0.386301422182256	0.386301545095455	0.386301198297332
15	0.303312409209368	0.303312420291751	0.303306007459043
16	0.359820170547173	0.359820160858033	0.359819686643036
17	0.359721490555531	0.35972121302523	0.359721024414495
18	0.571672698463648	0.571672748631222	0.571672526124545
19	0.508113262849698	0.508113231192439	0.508113096716712
20	0.442675589633176	0.442750092794246	0.442746790274873
21	0.472501877918053	0.47250184384601	0.472493677355214
22	0.376586509649577	0.376588989010374	0.376447151788674
23	0.440116034661377	0.440072311815535	0.44005976250003
24	0.682732073296145	0.682732069530374	0.682727093763805
25	0.580306790806862	0.58030807435037	0.58021752196476
26	0.434411960827063	0.434411953471716	0.43441208591116
27	0.481562834138186	0.481562806354389	0.481556551753263
28	0.481453318508831	0.481453244651891	0.481451519185037
29	0.483157196301622	0.483157149215072	0.483150843458425
30	0.473850780896181	0.473850862543717	0.473838771656437
31	0.388243987284312	0.388243998668359	0.388240079943839
32	0.367930953478849	0.367930943580962	0.367931722094488
33	0.368199532859314	0.368199496097659	0.368181144035684
34	0.382296238501529	0.382296234505043	0.382297090945106
35	0.405089811097174	0.40508983637637	0.405088945120647
36	0.389398242457907	0.389398246024035	0.389397656693824
37	0.517338712610717	0.517338711157136	0.517337505686594
38	0.312989385291588	0.312989387768768	0.312990475329791
39	0.35544961440511	0.355449648908273	0.355451037358608
40	0.343023810179995	0.343023794160051	0.34302313454521
41	0.493291454125641	0.493291419815148	0.493290498161197
42	0.424275476872719	0.424275478177445	0.424277194051751
43	0.544863504627285	0.54486396237808	0.544817089847201
44	0.427241738554471	0.427241764391874	0.427241951580815
45	0.457616903621918	0.457616924386146	0.457611353715972
46	0.451349207681978	0.451339711188361	0.451339131622462
47	0.519060084817871	0.51906033336095	0.51904263160499
48	0.408957767290555	0.408957731672042	0.408957019261728
49	0.378712595134937	0.378712568460729	0.378714881214421
50	0.450778577489452	0.450778570179839	0.450779084780529
51	0.367357191531537	0.367357171824667	0.367361394044368
52	0.386788168709327	0.386788178191907	0.386793027132557
53	0.352415168593917	0.352415184098032	0.352419806157204
54	0.33466719752677	0.334667194927145	0.334670186185594
55	0.370706198942805	0.370706235871963	0.370710793178881
56	0.382765807229793	0.382765833164768	0.38272485432953
57	0.308923445577085	0.308923407889405	0.308925560299582
58	0.370342377550065	0.370342375554845	0.370344476328444
59	0.345728124617243	0.345728172938159	0.345732381068509
60	0.349190081813667	0.34919008944501	0.349192615145642
61	0.406745003928412	0.406745003658633	0.4067470784003
62	0.414579171387956	0.414579167954925	0.414581400164393
63	0.428203157106298	0.428203176316744	0.4282059537105
64	0.392476116776361	0.392476131789097	0.392387460164591
65	0.34578929782329	0.345789292539054	0.345793267752592
66	0.38399143491148	0.38399147880688	0.383993674668662
67	0.363215980588177	0.363215952626324	0.363218570215183
68	0.351702596114322	0.35170259047987	0.351705581526393
69	0.342068972315633	0.342068931340947	0.342071869758456
70	0.322463958683979	0.322463957511601	0.322467881167123
71	0.477634633440915	0.477634619697971	0.477636311950361
72	0.402356033152469	0.402356060334285	0.402357885391912
73	0.332044039147547	0.33204404319965	0.332048088214041
74	0.379718155849409	0.379718186032508	0.379721562459201
75	0.335836052156036	0.335836045759393	0.335840370273563
76	0.31171893585798	0.311718930837861	0.311728696033001
77	0.345176200879104	0.345176271038998	0.345183663655381
78	0.348133714917624	0.34813382064861	0.34814311214292
79	0.294624516793519	0.294624486699323	0.294632902188787
80	0.303203219857207	0.303203193067304	0.303213887915958
81	0.343673197267674	0.343673189891392	0.343679722966077
82	0.332710446668951	0.33271045024588	0.332720283854886
83	0.318789354597867	0.318789370823795	0.318795356818129
84	0.359236222567464	0.359236210486268	0.35924339360006
85	0.323794931619944	0.3237949703951	0.323801483185432
86	0.28875165908598	0.288751666746691	0.288761528893281
87	0.286057130787467	0.28605714055612	0.286067798014825
88	0.317108257464195	0.317108305030934	0.317114577490052
89	0.345252184630523	0.345252183426302	0.345261475339555
90	0.305281118328955	0.305281129101966	0.305290463374461
91	0.335115984651765	0.335115963422122	0.335122834425879
92	0.315390868395615	0.315390875710945	0.315398080546392
93	0.315500032226722	0.31549997364764	0.315509454149523
94	0.361270528322811	0.361270542684865	0.361277120694698
95	0.329216947058378	0.329216905622392	0.329224622950522
96	0.324104898264875	0.324104901609662	0.324112361982826
97	0.300378546314035	0.300378548894822	0.300384047285848
98	0.356734351909789	0.356734342828236	0.356738487563375
99	0.368772426880905	0.368772397388357	0.368781239160999
100	0.35695245511411	0.356952438907972	0.356962007472897
101	0.293821258105376	0.293821207530335	0.293835213188044
102	0.318320596791455	0.31832059893016	0.318333808669296
103	0.317989300186934	0.317989359828358	0.318002964717525
104	0.288330134902306	0.288330147606446	0.288348263633723
105	0.309420399652736	0.309420396846704	0.309437945074083
106	0.304471298383302	0.304471300341669	0.304487919856816
107	0.307111559623371	0.307111575078769	0.30712781532266
108	0.315976566789633	0.315976618767847	0.315993774390089
109	0.295151617454276	0.295151604863079	0.295168166282041
110	0.34394679795886	0.343946803278029	0.343960185083029
111	0.298429011011204	0.298429020997204	0.298450324814971
112	0.307490400540961	0.307490431405777	0.307505172378134
113	0.328751758530079	0.328751771292751	0.328761626593342
114	0.302431603128636	0.302431595190361	0.30244563424945
115	0.270900980786136	0.270900930390019	0.27097657476585
116	0.302173170250143	0.302173189316597	0.302187678507877
117	0.310587351724279	0.310587384419226	0.310596798538927
118	0.317962449388058	0.317962438073096	0.31797645898767
119	0.274194766966764	0.274194723892851	0.274214421375428
120	0.315672820396278	0.31567282956029	0.315686959360658
121	0.314999724275568	0.314999703002379	0.315014117502494
122	0.339165501860912	0.339165524802312	0.339179267142054
123	0.296638000207317	0.296638051251714	0.296649971522689
124	0.337068223745125	0.33706822046425	0.337085773246689
125	0.300325091461547	0.300325101232625	0.300338220012728
126	0.289589610365305	0.28958963574935	0.289611924045609
127	0.317586532103351	0.317586541278933	0.317607941291107
128	0.290017015839301	0.290017036925586	0.290038143998842
129	0.30835797423927	0.308357969738394	0.308383236263856
130	0.29968087749606	0.299680908427395	0.29970614083735
131	0.303704977189273	0.303704972893604	0.303718964170422
132	0.300499680882077	0.300499673243393	0.300524325395547
133	0.319381393126842	0.319381420301093	0.319398583780825
134	0.320638332292147	0.32063825137403	0.320656318127939
135	0.311120162260438	0.311120157957877	0.311143596605313
136	0.301660879097269	0.301660849235721	0.301686449262243
137	0.314672132765813	0.314672137222873	0.314698040441805
138	0.324493314047972	0.324493320114748	0.324573834653952
139	0.297204940816008	0.297204946215273	0.297225192360043
140	0.293365166326178	0.293365134012218	0.293387991239917
141	0.313541008481665	0.313541057552346	0.313561425069615
142	0.294941445480545	0.29494148025786	0.294961858016523
143	0.295532762235385	0.295532810071903	0.295552225328547
144	0.313468871896471	0.607541725424347	0.323785243748613
145	0.29358185654422	0.293581851354982	0.293602521284453
146	0.294658306520988	0.29465828451234	0.294673746869329
147	0.314169573801905	0.314169533095072	0.314192555078955
148	0.329602634382397	0.329602611370625	0.329587222538279
149	0.314071517227746	0.314071546209425	0.314086876158352
150	0.289189308843064	0.289189256886808	0.289208465842918


==> kem_comparison_s.dat <==
1	16.1902929635699	12.8502142184254	12.8502140987508	12.8502416900343
2	13.4080339127617	9.4767620243548	9.4767620335847	9.4767899483242
3	11.7710039608002	10.0023720299382	10.0023720491663	10.0024134905662
4	18.7528435302957	14.1159677798599	14.1159682489624	14.1160214297701
5	22.8687593175879	10.0574463625204	10.0574463399968	10.0574541470855
6	12.2455753911503	9.7737380573673	9.7737380583217	9.7737507894235
7	14.1396962169551	10.2410923973372	10.2403737377452	10.2405673599839
8	11.3240582991251	9.1631723617525	9.1631719540356	9.1631945041594
9	10.608576000542	8.69615934241336	8.69615934043035	8.69619132985249
10	11.3343051355951	9.3392515516235	9.3385675577159	9.3386216309853
11	14.1887938540845	10.9835289459297	10.9835289906183	10.9835356173071
12	16.6491481764868	11.6283935577312	11.6283935757207	11.6284017321879
13	14.9339332389452	12.5016398155115	12.5016396880289	12.5016496282597
14	19.6235995200617	16.3963455009863	16.3957050400593	16.3957599289355
15	19.6903813220112	15.1968935837397	15.1965982222673	15.196599675924
16	16.1519284849577	12.1809019280273	12.1809018595583	12.1809185879675
17	13.0452636206018	9.7222736454988	9.722273125133	9.7223179035039
18	14.5010687827169	11.5823097166185	11.5823097135181	11.5823539668786
19	17.3445651288725	12.8016700267725	12.8012410973571	12.8013561020325
20	21.205345788548	16.9678026110379	16.9678044350738	16.9678637569417
21	72.3191773429182	58.4761595523716	58.4759897866505	58.4761787017924
22	12.7624953330314	9.8696635561897	9.8693101145926	9.8693590324045
23	17.4550130759568	10.9959044556368	10.9959044526217	10.9959159534981
24	15.407503844011	11.6045141945425	11.6045139818261	11.6045156898789
25	30.8490417901981	22.3937367463248	22.3937487816077	22.3937826080619
26	23.5484707281394	19.5304178695684	19.5304178681552	19.5304658716841
27	23.0517857716232	19.4991294675492	19.4991294844312	19.4991415551698
28	24.1442126690931	19.6842185848385	19.6842185182935	19.684244437238
29	21.6066392160828	19.0790987399675	19.0790987277199	19.0791088369761
30	22.583997051012	19.5155653336453	19.5155653463815	19.5155666694828
31	22.9727800608935	19.4759151742292	19.4759152020446	19.4759242051285
32	21.9389214025581	19.315903541094	19.3159034921337	19.3159128353179
33	23.5540432133858	20.3010933534384	20.3010933782532	20.3011037522303
34	23.1404532665273	19.7770848481454	19.7770845145906	19.7771321643122
35	22.593485072486	19.3371618690111	19.3371619096453	19.3371807826634
36	21.5108277293062	19.1517955673186	19.1517955910642	19.1518041258604
37	21.1741548495448	19.108554088702	19.1085540543634	19.1085626875196
38	21.7056321779553	19.1377948588854	19.1377949045299	19.1378014460153
39	22.5101693055324	19.6432946257055	19.6432945418254	19.6433144206037
40	22.4140420880378	19.4030348406547	19.4030348094095	19.403061722679
41	22.7513619343138	19.6611654868935	19.6611654944554	19.661219787601
42	22.6865101109702	19.4351841845311	19.435153018866	19.4351888842601
43	21.3219712157282	18.9262591218762	18.9262591371002	18.9262595306174
44	22.0994381814998	19.1171800383203	19.1171795917819	19.1172372718195
45	21.9379396020148	19.5718490462307	19.5718490831751	19.5718672122973
46	22.6380271584519	19.7132708772162	19.7132662859513	19.7132764511116
47	22.4508721974966	19.7952017248993	19.7952021153895	19.7952416052917
48	23.1732589850051	20.257777811263	20.2577778366761	20.2578272744974
49	21.3928564174244	19.0063659304576	19.0063659393209	19.0063738705852
50	21.8822871961978	19.3718876942722	19.3718877196747	19.3718982959711
51	32.2745786216372	29.4519804799691	29.451980459603	29.4519924439822
52	31.7891819064267	29.2004336095357	29.2004336474919	29.200439722511
53	32.8691992381529	29.4039868826373	29.4039867749384	29.4039985991939
54	33.022939502523	29.4436654214175	29.443665380961	29.4436801472514
55	32.4768629024127	29.2317259193457	29.231725900925	29.2317350293955
56	32.8205210913256	29.6477112232848	29.6477112143441	29.6477243580049
57	31.4538219385803	29.0589151517658	29.0589151535394	29.0589255409378
58	33.1232549102465	29.5157513565601	29.5157513472518	29.5157628446713
59	31.6075564728005	29.0960954688873	29.0960954769265	29.0961057517912
60	32.624763151822	29.7414975028929	29.7414975224046	29.7415286272792
61	33.3804612357771	29.5384781572005	29.5384781293999	29.5384874904226
62	31.2684109350647	28.8586906596963	28.8586906334517	28.8586971682213
63	33.0646055056525	29.7508128865129	29.7508128626695	29.7508268365481
64	31.6417817121554	29.1810368188596	29.1810368202554	29.1810471418959
65	32.3312828256147	29.2777882038826	29.2777882013864	29.2777984134216
66	33.3491773665036	29.4369391048843	29.4369390247961	29.4369654390789
67	31.5270469009699	29.2926418300925	29.2926418038253	29.2865978880504
68	32.4238384989479	29.3599483840443	29.3599483592025	29.359960889771
69	32.5928221747038	29.1331325344905	29.1331325059376	29.1331435290962
70	32.7184882660456	29.1630254106991	29.1630254159176	29.1630356885219
71	31.7570419204641	29.1758178842171	29.175817884616	29.1758255328457
72	32.2972722222096	29.1445507681648	29.1445507559082	29.1445604457533
73	32.9125162368922	29.5651687679057	29.5651687706794	29.5651795920034
74	32.6600301149251	29.4346838312381	29.4346838122835	29.4346944906124
75	32.6838286470638	29.4762384182365	29.4762383913187	29.4762543875373
76	41.8089214033142	39.0442797040419	39.0442797125331	39.0442881459515
77	41.2835111332261	39.179689165139	39.179689143659	39.1797000855842
78	42.2841171389557	39.2888624508041	39.2888624489568	39.2888728492691
79	41.4169394406243	39.0679867783865	39.0679867584137	39.0679949127708
80	42.2373746669988	39.3636612566545	39.363661222375	39.3636715853303
81	42.4638891559458	39.4620876516747	39.4620875939312	39.4620977329662
82	42.9441673502894	39.2749952169764	39.2749952644581	39.27500736629
83	41.8283857427793	39.0553314669135	39.0553314584477	39.0553762414013
84	41.7298027140489	39.114695440787	39.1146954466349	39.1147067424882
85	42.808640537581	39.4239533409449	39.4239533296802	39.4239627539769
86	42.7328347971501	39.3579922735231	39.3579922550638	39.3580039118786
87	41.6178031028207	39.0533854277373	39.0533854195646	39.0533957125231
88	42.4760176915536	39.2670068269779	39.2670068364565	39.2670072877933
89	42.3057011779975	39.4292212921116	39.4292212871615	39.4292319993501
90	42.5624996817363	39.5956274134187	39.5956273782933	39.5956574072178
91	42.2620638127735	39.1900200111734	39.190020011617	39.1900304554658
92	41.3503545132719	39.1195838632658	39.1195838985746	39.1195919440164
93	41.5588873504918	39.0589716689384	39.0589716901871	39.058981424728
94	42.0127531206673	39.1190152645672	39.1190152743588	39.1190252305249
95	42.3547296299914	39.3112809760778	39.3112809511705	39.3112922398754
96	41.8787799507488	39.1819738741796	39.1819739211833	39.181985108153
97	42.6702641928541	39.3813892114692	39.3813892236264	39.3813962516205
98	41.7498843274344	39.094854393282	39.0948543984925	39.0948630031808
99	43.306613599203	39.5959068030607	39.5959068002519	39.5959193909222
100	41.7518550862058	39.0420434229066	39.0420434206459	39.0420536515859
101	51.9341904615152	49.3156617905494	49.3156617726295	49.315670999743
102	52.1859738896916	49.2718979368241	49.2718979132137	49.2719074486535
103	50.919480514499	49.0122760094523	49.012276013201	49.0122847428561
104	52.3484435939354	49.169165007807	49.1691649778697	49.1691740292429
105	52.1883511967079	49.1917225220592	49.1917225249394	49.1917320303913
106	52.215822093491	49.2701142229859	49.2701142264359	49.2701253813189
107	51.9889606129387	49.123728612753	49.1237285980122	49.1237375937511
108	52.1009824319676	49.124013175676	49.1239724335868	49.1287675033347
109	51.5262063945484	49.1361338666426	49.1361338577284	49.1361446447603
110	51.7591727799463	49.1827770715768	49.1827770951908	49.1827860391285
111	52.3503185163325	49.1463060891187	49.1463060647541	49.1463133523957
112	52.2554401281551	49.233932885012	49.2339329279997	49.2339426246617
113	51.4852088634499	49.0941168595972	49.0941168460497	49.0941216240048
114	52.3554966718114	49.2715469724236	49.2715469971887	49.2715558225704
115	52.1723223319884	49.0910254046348	49.0910254160587	49.0910349682671
116	52.0292079066869	49.175401248481	49.175401237743	49.1754088349196
117	52.351622659791	49.2519504489867	49.2519504942721	49.2519570796409
118	51.6499360852398	49.2144024815916	49.2144024777111	49.2144097612851
119	52.7448745721798	49.2763758006814	49.2763758055868	49.2763851983115
120	51.9550216918642	49.2615296523879	49.2615296349608	49.2615382515141
121	51.7340203872057	49.2646853148261	49.2646852548875	49.2646942951393
122	53.1283280113792	49.5326431730543	49.5326431933865	49.5326555147812
123	52.2504961887969	49.1481195222316	49.1481195539249	49.1481271051886
124	52.0339736840969	49.1004884000827	49.1004883972083	49.1004961776025
125	51.6466890782121	49.141756698624	49.1417566940175	49.141767018911
126	61.5396865058831	59.1148104863164	59.1148104954437	59.1148168888355
127	61.4420703469148	59.1136655158107	59.1136654919073	59.1136734162125
128	62.294227240473	59.2418010546269	59.2418011196093	59.2418090333941
129	62.2833416909815	59.1841644322752	59.1841644480701	59.1841098940258
130	61.5148920283492	59.038214035789	59.0382140321923	59.0382196354345
131	62.0577900483326	59.1777652814256	59.1777652265944	59.1777715808408
132	61.9986447367879	59.1770880605049	59.1770880634018	59.1770926038258
133	62.0301013041455	59.3802091647637	59.3802092193311	59.3802210231493
134	61.8798418916602	59.171264847586	59.1712648227089	59.1712733421845
135	61.9791456007608	59.1456897404048	59.1456897513491	59.1456976813833
136	62.2403784445331	59.2389022758431	59.238902271636	59.2389095218924
137	61.5230796174338	59.1330040930389	59.1330041224678	59.1330098563312
138	62.0887944719017	59.2440902498536	59.2440902547382	59.2440984099732
139	62.4899367765534	59.2667870627415	59.2667870571988	59.2667969120035
140	61.972611753985	59.141339817996	59.1413398117393	59.1413487446224
141	61.4941308046947	59.1387740847462	59.1387741235797	59.138778170155
142	62.5089476322947	59.2009883033973	59.2009883000647	59.2009943799281
143	61.5740234704675	59.1386621995476	59.1386622134696	59.1386694941124
144	61.4304224788986	59.219165483183	59.219165483577	59.2191718657584
145	61.961866432719	59.1630387659002	59.163038781091	59.1630460094206
146	61.4568854215874	59.142911665073	59.1429116575543	59.1429183739423
147	61.9735026787228	59.2212565586144	59.2212565614587	59.2212614059401
148	61.8590720256619	59.255836863175	59.2558368184671	59.2558437782981
149	61.9450545107137	59.2510356152021	59.2510355715802	59.2510431261623
150	61.7747852372689	59.0685489187686	59.0685488953457	59.0685545918152


==> kem_fixed_s.dat <==
1	11.8915536079656	9.8572206591235	9.8572206534727	9.8572212361288
2	11.3639787578859	9.2959381705392	9.2959381705768	9.2959442192963
3	10.3859543682579	9.4785381874236	9.4785381413606	9.4785553750627
4	11.7555373730939	9.7410095760307	9.7410096004712	9.7410215859796
5	11.7912005535714	10.6718524495695	10.6718523912767	10.6718790335204
6	10.5272847426432	9.5742105340823	9.5742108265691	9.574225897813
7	9.7275535506857	8.6931325107169	8.69313198480248	8.69316506262364
8	10.3879819251681	9.3509073532099	9.3509073370292	9.3509076019706
9	16.8382755941076	15.3863703458613	15.3861904049793	15.3863120715151
10	12.385566674061	10.0170975188087	10.0170955083775	10.017397298873
11	10.6696264445546	8.53224005312613	8.53224005270989	8.53224038993271
12	10.1250476461763	8.67195330088853	8.67195335687485	8.67196101098729
13	12.1331414908645	10.3088952898339	10.3088952501156	10.308899100033
14	9.4903276674957	8.61984319577845	8.61984308336767	8.61984356111268
15	9.6064182266544	8.7314945251806	8.7314945179074	8.73150238095264
16	11.4672672426621	10.0157513703271	10.015751378198	10.0157521418842
17	9.3333627012436	8.53877155039769	8.53877170788003	8.53877199573523
18	10.6704467681592	8.89817068018762	8.89817062973138	8.89817103707751
19	10.2267358804475	8.52641616752416	8.52641619651395	8.52641650027682
20	10.7149936028431	9.1064282713154	9.1063297998704	9.1063369422398
21	10.8246924529701	9.2460902526566	9.2460902896048	9.2461043657477
22	10.8597008277843	9.676682260475	9.6766798755031	9.6768216880129
23	11.2332932326628	9.7067019354603	9.7067452719131	9.7067830568529
24	13.3916122792291	10.0907644088085	10.0907644157073	10.0907770067594
25	10.0247753709174	8.34595151458742	8.34594999355504	8.34606099860496
26	20.2411044278905	18.5553470952015	18.5553471025999	18.5553549705203
27	21.4679381737549	19.0550323177963	19.0550323550814	19.055049976082
28	20.4685493718058	18.5969186028957	18.5969186740559	18.5969283407024
29	21.3786541267044	19.1502576778043	19.1502577341565	19.1502813142648
30	21.3635756046535	19.2416118265369	19.2416117147023	19.2416370160481
31	20.5040803804626	18.8197915150706	18.8197915028542	18.8198046520617
32	20.2464383069375	18.5253432874443	18.5253432951064	18.5253506939921
33	20.877582349208	19.2289506421586	19.2289506774963	19.2289784941007
34	20.0903014844935	18.4667158110429	18.4667158141662	18.4667231462858
35	20.3931956865453	18.5818223675821	18.5818223469904	18.5818310785745
36	20.6546573810411	18.6918119404216	18.6918119368761	18.6918205467117
37	20.9591743387761	18.5816786680527	18.5816786697775	18.5816881016989
38	19.6541974968239	18.5161967739661	18.516196772257	18.5162040244547
39	20.026295971895	18.5213707272889	18.521370699912	18.5213775997705
40	20.3194541714902	18.7958668458828	18.7958668615201	18.7958762813787
41	21.072571234657	18.583388770102	18.5833888087022	18.5833979109094
42	20.2993712040867	18.4165202977834	18.4165202964559	18.4165265630763
43	22.0674897346979	19.5532305912777	19.5532299621259	19.5533049603968
44	20.6915735244077	18.7273008002493	18.727300772335	18.7273085721323
45	20.8201648707527	18.7716446964545	18.7716446729745	18.771660398315
46	20.6977909471234	18.6358289135894	18.6358285361768	18.6358371575735
47	21.2441828481405	18.7964426375174	18.796442350761	18.7964703902819
48	20.329023784632	18.5983496481044	18.5983496808844	18.5983567378471
49	20.0278797842619	18.4581051601898	18.4581051799434	18.4581114672444
50	20.3822313944574	18.4803447254589	18.4803447316531	18.4803522968808
51	30.3196840011525	28.5381903813917	28.5381903977992	28.5381988859628
52	30.4719648586142	28.4516505128928	28.4516505050746	28.4516585579813
53	30.2038550804116	28.435476938292	28.4354769260321	28.4354852760507
54	30.1534230679674	28.6249276569763	28.6249276589654	28.6249373420261
55	30.5590626302655	28.5490380934805	28.5490380640904	28.5490464725645
56	30.5909715933288	28.8051836852333	28.8051836586838	28.8052416162056
57	30.1508914323083	28.7418745982209	28.7418746256538	28.741885063856
58	30.501482757582	28.7279606446664	28.727960646414	28.7279708132481
59	30.2686125720353	28.509279731018	28.5092796954007	28.5092885986778
60	30.3178416272339	28.63819495524	28.638194949354	28.6382050081739
61	30.747785467917	28.7765856389773	28.7765856391913	28.7765957339783
62	30.6110974032804	28.5362225205188	28.5362225233265	28.536230365224
63	30.9502556796036	28.6411417088382	28.6411416898654	28.6411509493578
64	30.4009669600834	28.5548172018638	28.5548171891937	28.5548816777302
65	30.5200148361601	28.6127645901545	28.6127645944802	28.6127733422892
66	30.5024985146558	28.6149790778927	28.6149790400806	28.6149891611439
67	30.406791170827	28.5151042376175	28.5151042612795	28.5151116784403
68	30.2634182888265	28.6751247794307	28.6751247841822	28.6751342777981
69	30.2755710789273	28.5403754914828	28.5403755232862	28.540382851047
70	29.8266429468228	28.5950079335544	28.5950079343926	28.5950147343271
71	31.5261787194145	28.6575303052704	28.6575303215769	28.6575403357976
72	30.6843806318139	28.6837740849236	28.6837740611331	28.6837820696126
73	30.3162920730648	28.6587428554485	28.6587428516886	28.6587511906432
74	30.487628043981	28.4626807278224	28.462680702175	28.4626874368918
75	30.2610827639502	28.6103544118941	28.6103544175067	28.6103626474744
76	40.1171093344601	38.457399957255	38.4573999606315	38.4574093893628
77	40.5044963406551	38.5645975543852	38.5645974947792	38.5646072695853
78	40.2916755314559	38.5369053597926	38.5369052781009	38.5369141240918
79	40.0976988759502	38.5023395855958	38.5023396092331	38.502349046942
80	40.1054500725866	38.5986629847363	38.5986630047612	38.5986710498453
81	40.5909398800757	38.6319421161956	38.6319421221728	38.6319495841712
82	40.3364509595811	38.4945249885127	38.4945249855991	38.4945332751373
83	40.2806047937825	38.5748129521918	38.574812940098	38.5748213084132
84	40.7737392844569	38.6169706029519	38.616970613525	38.6169803456839
85	40.6147475120819	38.6117710052247	38.6117709717709	38.6117782533454
86	40.0514165584011	38.4993461939581	38.499346188616	38.4993554310537
87	39.9688396080508	38.459502202307	38.4595021958802	38.4595112415378
88	40.2404216096997	38.5004893079768	38.5004892696841	38.5004946997047
89	40.3817980774001	38.5546359340852	38.5546359351021	38.5546440625725
90	40.1722665827424	38.5935960720234	38.5935960646554	38.5936057054152
91	40.3381123050294	38.5487596500148	38.5487596656444	38.5487706178352
92	40.119944639697	38.5352838921994	38.5352838872317	38.5352950403754
93	40.2192452349836	38.6496622480765	38.6496622936013	38.6496709412912
94	40.8590240756068	38.6866504907418	38.6866504779631	38.686660735288
95	40.5002968049439	38.5865377251265	38.586537758115	38.5865476371388
96	40.6561375951495	38.6999449327319	38.6999449298982	38.6999546860638
97	40.3490742446266	38.6788486151578	38.6788486130908	38.678857114778
98	40.7716126788225	38.700456349517	38.700456358489	38.7004651850859
99	40.6420474993702	38.4930164557196	38.4930164793476	38.4930254221535
100	40.5566457784609	38.453149178579	38.4531491915101	38.4531575690004
101	50.2693726971611	48.5947663211725	48.5947663581388	48.594772204381
102	50.5158188371211	48.5629063584944	48.5629063567853	48.5629162690488
103	50.2626760677629	48.5916096207436	48.5916095752194	48.5916192339423
104	50.1243651012143	48.5215763787244	48.5215763707005	48.5215850607989
105	50.3068476512413	48.4481285528479	48.4481285547924	48.4481320277593
106	50.3976566785949	48.545198117894	48.545198116391	48.545205982391
107	50.2407704576407	48.5361357592205	48.5361357483456	48.5361446516805
108	50.1916800283095	48.5596005032179	48.5596004642909	48.5596076717613
109	50.0130599246459	48.5382018866347	48.538201895376	48.5382104276277
110	50.5525290636608	48.5734415444089	48.5734415403513	48.5734514037599
111	49.8851669065092	48.459478770809	48.4594787641848	48.4594847162132
112	50.4350911642214	48.609656446113	48.6096564232171	48.6096655727584
113	50.7039141860111	48.5846471048902	48.5846470928531	48.5846544216902
114	50.2587814803696	48.5394718963038	48.539471902237	48.5394774250572
115	49.9814852996288	48.513593306902	48.5135933438348	48.5136192094025
116	50.1937912400791	48.5534043726211	48.5534043589023	48.5534099755283
117	50.4205361337502	48.6623457284242	48.6623456998576	48.6623539050848
118	50.5157900257758	48.5742665886637	48.5742665972768	48.574275958781
119	49.789438286075	48.5072871905504	48.5072872184244	48.5072945188931
120	50.3742671636103	48.5276105896733	48.5276105828511	48.5276201416687
121	50.4439757161265	48.6616459777426	48.6616459946456	48.6616545804882
122	50.5714378430064	48.6115862789498	48.6115862605137	48.6115952572936
123	50.2829378646845	48.5850218593966	48.585021821812	48.5850291211172
124	50.4956949127388	48.5132495818884	48.5132495843466	48.5132563356445
125	50.1721493537597	48.5034671419855	48.5034671349928	48.5034737966919
126	60.1256565213943	58.5332586720754	58.5332586541118	58.5332623126852
127	60.4775043229239	58.5417717170728	58.5417717104338	58.5417803019555
128	60.2387786789528	58.4956028509272	58.4956028369808	58.4956082135319
129	60.2882079444247	58.5193880471211	58.5193880501966	58.5193947183609
130	60.362904455998	58.5211427055317	58.5211426830074	58.5211484221547
131	60.4478159336382	58.545634007623	58.5456340106012	58.5456435379159
132	60.3000345178313	58.5845999089962	58.5845999142496	58.5846069119842
133	60.51597934338	58.5249799162014	58.5249798962316	58.5249866750492
134	60.8673448741392	58.5704235052247	58.5704235703684	58.5704282888743
135	60.6490337028745	58.5657028417527	58.565702844753	58.5657104690013
136	60.3410520805059	58.5341477603404	58.5341477812221	58.5341539119398
137	60.3968361988307	58.5015849483235	58.5015849450615	58.5015903058699
138	60.62858689751	58.6078200489494	58.6078200443718	58.6078599864715
139	60.3902198823334	58.5432033198907	58.5432033161013	58.5432085857909
140	60.3006371584215	58.5260397972916	58.526039820657	58.5260427065272
141	60.4761098853444	58.5614309562881	58.5614309184587	58.5614346638917
142	60.0575439120453	58.4903264199896	58.490326397789	58.4903328336828
143	60.2004830653505	58.5117075024007	58.5117074678797	58.5117129339968
144	60.2391183162662	58.4840921425523	58.4858816125362	58.48889505379
145	60.306772330856	58.5608643468946	58.5608643505286	58.5608692828097
146	60.351493957774	58.6147598430688	58.614759859663	58.6147637007564
147	60.4729362442791	58.5600113762054	58.5600114065733	58.5600183448891
148	60.6533943267641	58.615481722497	58.6154817415226	58.6154582597954
149	60.4970322818701	58.5054056424908	58.505405621109	58.5054101356018
150	60.3084387115309	58.5355213073409	58.5355213463791	58.5355265080423


==> rev_comparison.dat <==
1	3.90312782094782e-17	2.94902990916057e-17	2.22283075084449e-10
2	3.12250225675825e-17	1.69135538907739e-17	1.4418962551721e-11
3	3.81639164714898e-17	2.08166817117217e-17	2.96343045707372e-11
4	1.21430643318376e-17	4.2934406030426e-17	1.50092312348637e-09
5	2.25514051876985e-17	4.5102810375397e-17	2.00144744998308e-11
6	2.42861286636753e-17	2.51534904016637e-17	3.5072890202997e-10
7	1.73472347597681e-17	1.75640751942652e-17	1.00422423757113e-10
8	2.25514051876985e-17	1.73472347597681e-17	4.72010104612952e-12
9	4.17417836406919e-17	3.64291929955129e-17	1.88012503615363e-09
10	4.60785923306339e-17	2.86771474622416e-17	3.42303795714243e-11
11	4.16333634234434e-17	2.77555756156289e-17	1.60996984624115e-10
12	1.38777878078145e-17	3.46944695195361e-17	6.48714708269988e-11
13	2.7972416050126e-17	3.64291929955129e-17	1.86656166187133e-10
14	2.60208521396521e-17	1.90819582357449e-17	2.26465322189506e-11
15	2.42861286636753e-17	2.60208521396521e-17	5.68111530041548e-12
16	2.50450701844152e-17	2.86229373536173e-17	8.74664627559655e-11
17	5.03069808033274e-17	2.42861286636753e-17	7.48862616611456e-11
18	3.38271077815477e-17	1.90819582357449e-17	2.38680258178855e-10
19	2.42861286636753e-17	2.77555756156289e-17	1.22651230266104e-10
20	2.94902990916057e-17	2.25514051876985e-17	1.09595555306828e-09
21	1.38777878078145e-17	3.14960731107039e-17	2.75957254965419e-09
22	2.61292723569007e-17	2.99239799605999e-17	5.63478967560141e-10
23	1.82145964977565e-17	2.16840434497101e-17	2.89322766390263e-11
24	2.27682456221956e-17	3.46944695195361e-17	3.64355033774175e-11
25	2.51534904016637e-17	3.46944695195361e-17	4.09227270126156e-11
26	2.29850860566927e-17	1.99493199737333e-17	8.46240046559578e-11
27	2.40828407563343e-17	2.42861286636753e-17	6.64577508709764e-12
28	1.43114686768087e-17	1.9298798670242e-17	2.92346782315181e-11
29	1.97595845935483e-17	1.49619899803e-17	3.51480927780805e-10
30	1.60461921527855e-17	1.34441069388203e-17	1.1929694297059e-11
31	1.30104260698261e-17	1.38777878078145e-17	2.78472797447284e-10
32	2.24429849704499e-17	2.01661604082304e-17	1.26437705655824e-10
33	1.94072188874905e-17	1.87566975839992e-17	1.04940994262448e-10
34	2.25514051876985e-17	1.60461921527855e-17	3.05095627381557e-10
35	2.38524477946811e-17	2.53703308361608e-17	7.3791663093351e-11
36	1.9298798670242e-17	1.58293517182884e-17	1.9822106738128e-11
37	1.53956708492942e-17	2.41777084464267e-17	5.15350081131596e-11
38	1.86482773667507e-17	1.62630325872826e-17	1.20394185464511e-09
39	1.86482773667507e-17	1.9298798670242e-17	5.26905108294448e-11
40	2.08166817117217e-17	2.05998412772246e-17	2.30666684116195e-11
41	1.38777878078145e-17	1.21430643318376e-17	1.90156995039131e-10
42	1.25767452008319e-17	1.64832611535687e-17	2.22348076522418e-12
43	1.60461921527855e-17	1.40946282423116e-17	1.87186255265568e-11
44	2.27682456221956e-17	2.08166817117217e-17	5.37403631320423e-11
45	2.18195687212708e-17	2.52619106189123e-17	2.03005410841694e-12
46	1.62630325872826e-17	1.52330405234213e-17	5.64845559144976e-10
47	1.6940658945086e-17	1.3986208025063e-17	6.27184500822473e-11
48	2.65629532258949e-17	1.7130394325271e-17	1.05928497757971e-09
49	1.82145964977565e-17	2.02203705168547e-17	6.6775499138385e-11
50	1.77809156287623e-17	1.84043318779414e-17	5.79977507676971e-10
51	6.61363325216158e-18	9.05308814025396e-18	4.89249859619541e-10
52	1.84331309981481e-17	1.73489288256626e-17	3.53002202973245e-12
53	9.70360944374526e-18	1.11672823766007e-17	6.14883373099731e-11
54	1.0245710529988e-17	8.07730618501701e-18	6.54427157691079e-11
55	8.99887803162969e-18	1.25767452008319e-17	2.82741061472009e-09
56	1.30646361784503e-17	1.26851654180804e-17	2.13092991501265e-12
57	1.20346441145891e-17	1.19262238973405e-17	1.6329997442371e-10
58	1.16009632455949e-17	1.42030484595601e-17	5.42016619710676e-11
59	1.45283091113058e-17	1.12757025938492e-17	8.70959925796495e-10
60	1.38506827535023e-17	1.34441069388203e-17	4.44300285479965e-10
61	1.07336015076065e-17	1.30104260698261e-17	2.13597433989717e-12
62	1.47451495458029e-17	1.38777878078145e-17	4.36449582529551e-12
63	2.16298333410858e-17	1.72388145425195e-17	2.75741236048059e-09
64	9.56808417218458e-18	1.06251812903579e-17	1.01633797000089e-11
65	1.08623505155891e-17	9.98821251402271e-18	3.97687995339421e-10
66	1.04625509644851e-17	1.04625509644851e-17	8.5636279365225e-11
67	1.29020058525775e-17	1.31188462870746e-17	1.02912316560971e-10
68	7.86724201409794e-18	1.17364885171556e-17	5.68235217005303e-10
69	1.21701693861498e-17	1.19939865331209e-17	1.45288128227455e-09
70	8.23993651088983e-18	9.75781955236954e-18	6.42528117164717e-11
71	1.04083408558608e-17	9.97465998686664e-18	6.19655949154926e-12
72	1.45283091113058e-17	1.23599047663348e-17	3.33852932575017e-12
73	9.75781955236954e-18	8.72782748850831e-18	2.06766665692294e-11
74	1.37151574819416e-17	1.06251812903579e-17	5.95646109397826e-10
75	1.80113085904154e-17	2.34187669256869e-17	1.88127692270961e-11
76	8.13151629364128e-18	8.863352760069e-18	3.08652158959564e-10
77	7.26415455565288e-18	6.26126754610379e-18	1.00248556284755e-09
78	8.11796376648521e-18	9.83913471530595e-18	3.38419675601724e-09
79	7.53859323056327e-18	6.96599895821937e-18	1.3209314778889e-11
80	1.11672823766007e-17	1.01643953670516e-17	9.11008731495512e-10
81	1.19058951066064e-17	1.30985174963405e-17	3.07678308259617e-11
82	1.02050529485198e-17	9.20216593897072e-18	4.99530907042717e-10
83	8.40256683676266e-18	8.45677694538693e-18	4.29686797229096e-06
84	7.88757080483204e-18	1.24954300378954e-17	3.49639925530866e-12
85	7.40222092605533e-18	7.21333257881762e-18	2.043955143044e-11
86	9.50032153640423e-18	7.06086664831185e-18	4.24131552310377e-10
87	9.43255890062389e-18	8.26704156520197e-18	1.82392311945387e-10
88	1.33085816672596e-17	1.22514845490862e-17	3.6885076276929e-09
89	8.40256683676266e-18	8.61940727125976e-18	4.10378214191957e-12
90	1.04286696465949e-17	9.44611142777996e-18	3.25545089506904e-09
91	1.04083408558608e-17	1.23599047663348e-17	7.1608391655556e-10
92	9.81202966099382e-18	9.59518922649671e-18	7.4173707635329e-11
93	8.78203759713259e-18	8.45677694538693e-18	1.2142067420815e-10
94	7.56231015308639e-18	8.863352760069e-18	1.10837269304422e-10
95	8.56519716263549e-18	7.9959910220806e-18	2.47677169199552e-12
96	8.02309607639273e-18	9.62229428080885e-18	1.56485944455319e-10
97	8.13151629364128e-18	7.88757080483204e-18	3.59974525658373e-10
98	8.94466792300541e-18	8.56519716263549e-18	1.85598833378513e-09
99	7.70630575411962e-18	9.48676900924816e-18	1.84013587160636e-12
100	9.64939933512099e-18	9.37834879199961e-18	4.93303518507186e-10
101	8.863352760069e-18	8.77526133355455e-18	6.71648768854679e-12
102	7.91467585914418e-18	9.36479626484354e-18	1.03930364379038e-10
103	6.38324029050841e-18	7.30142400533207e-18	1.91355439337245e-10
104	7.39967982721357e-18	6.42728600376563e-18	1.63288945296378e-10
105	9.44272329599094e-18	7.67073037033494e-18	3.02187049094256e-12
106	5.63785129692462e-18	5.75982404132924e-18	1.28351370195156e-09
107	7.74526926969332e-18	7.37935103647946e-18	6.65719101536063e-11
108	6.32606556656874e-18	6.20430458040094e-18	4.80021133232005e-06
109	9.93400240539843e-18	9.48676900924816e-18	4.08076770862723e-09
110	9.13440330319037e-18	8.11796376648521e-18	4.67586412365478e-12
111	6.58991632963846e-18	6.31886578651708e-18	2.68165117100455e-11
112	6.47133171702285e-18	6.35782930209078e-18	3.80256833647692e-12
113	1.02253817392539e-17	1.20685254324793e-17	1.08968784268793e-11
114	7.15912247019335e-18	7.57586268024246e-18	1.0344392656458e-10
115	7.33191719143322e-18	6.09863722023096e-18	9.81528904631595e-12
116	8.75662660871496e-18	9.20724813665424e-18	5.80826942064513e-11
117	7.04731412115578e-18	7.65717784317888e-18	7.16032024931966e-12
118	7.29125960996502e-18	8.68039364346207e-18	2.85349268107025e-11
119	5.87502052215583e-18	6.92534137675116e-18	5.42794179495949e-09
120	8.09085871217308e-18	7.54875762593032e-18	2.25977981318791e-09
121	9.73749076163544e-18	7.65717784317888e-18	1.11562326610207e-11
122	6.19689304211246e-18	5.65140382408069e-18	2.54353007443759e-10
123	7.52165257161819e-18	8.48388199969907e-18	1.01248350636682e-10
124	7.94178091345632e-18	8.10441123932915e-18	4.01819454050911e-12
125	7.27093081923091e-18	7.27093081923091e-18	9.04642224555896e-09
126	6.66784336078585e-18	5.97666447582634e-18	1.44312805397914e-11
127	5.75474184364572e-18	6.48488424417892e-18	4.66352283089825e-11
128	6.49843677133499e-18	6.54925874817025e-18	2.16262386630655e-11
129	6.69494841509799e-18	6.03256865034513e-18	6.4020777876444e-06
130	7.05027873647117e-18	7.29422422528041e-18	3.82253020350007e-11
131	7.61821432760518e-18	7.7012235564361e-18	2.79512421159634e-11
132	6.37815809282488e-18	6.27312600736535e-18	5.55519899734977e-10
133	7.09474796620202e-18	6.82369742308064e-18	2.34174137019498e-09
134	8.22638398373376e-18	6.88468379528295e-18	1.05148133329174e-11
135	6.39679281766448e-18	5.28548559086683e-18	1.64696839796597e-11
136	6.54587061638123e-18	7.00665653968757e-18	4.07790737069137e-11
137	6.63396204289568e-18	7.70799982001413e-18	2.37031200536146e-11
138	5.58702932008937e-18	5.85469173142172e-18	1.91041768805452e-11
139	5.77507063437982e-18	4.99071812522234e-18	8.11665540720763e-12
140	6.91178884959509e-18	6.30192512757199e-18	7.62806724668056e-11
141	5.96395898161753e-18	5.82419854532057e-18	9.02663999599132e-12
142	7.31836466427715e-18	5.6920614055489e-18	2.68220941109658e-12
143	5.80048162279745e-18	6.5594231435373e-18	1.57835272866639e-12
144	6.1257422745431e-18	6.66784336078585e-18	3.84638355957546e-12
145	5.50402009125844e-18	5.55823019988272e-18	1.25153407310492e-11
146	6.38662842229742e-18	6.7262886341464e-18	2.96808211832337e-11
147	7.53520509877426e-18	6.74915852372227e-18	2.25271588736067e-11
148	5.908901840046e-18	6.45100292628875e-18	1.55358216500846e-10
149	5.82758667710959e-18	6.30234864404562e-18	1.88497141832177e-11
150	7.08458357083497e-18	7.08458357083497e-18	1.03557419458861e-11


==> rev_fixed.dat <==
1	4.03323208164608e-17	3.72965547335014e-17	1.03130663731132e-11
2	3.46944695195361e-17	3.81639164714898e-17	2.10194407316905e-13
3	4.20670442924376e-17	4.85722573273506e-17	1.53650292916186e-10
4	3.29597460435593e-17	3.98986399474666e-17	9.43172928833856e-12
5	2.37440275774325e-17	3.06829214813398e-17	1.29459982956221e-09
6	2.68882138776405e-17	2.17924636669586e-17	1.10415869974718e-10
7	4.33680868994202e-17	5.3776427755281e-17	1.37964119314199e-10
8	2.78639958328775e-17	2.62376925741492e-17	2.6043520421834e-11
9	2.25514051941608e-17	1.38777878078145e-17	7.79204936558138e-09
10	3.38271077815477e-17	3.29597460435593e-17	3.24601951220971e-11
11	3.04118709382184e-17	2.86229373536173e-17	2.01950183399727e-10
12	3.14418630020796e-17	4.1958624075189e-17	2.5916336117486e-10
13	2.82976767018717e-17	2.29850860566927e-17	3.90426086405648e-11
14	4.20670442924376e-17	5.08490818895702e-17	4.40728163599718e-11
15	3.13334427848311e-17	3.91396984267267e-17	4.30364757214905e-11
16	4.77048955896651e-17	3.20923843055709e-17	2.6076824076853e-11
17	1.49619899803e-17	1.82145964977565e-17	1.24436610104625e-11
18	1.90819582357449e-17	1.90819582357449e-17	7.48487643392748e-13
19	1.64798730217797e-17	1.95156391047391e-17	3.48503040661918e-12
20	3.81639164714898e-17	1.90819582357449e-17	2.51769828943371e-11
21	4.9439619065339e-17	3.98986399474666e-17	8.2402382055365e-12
22	3.2309224740068e-17	4.27175655959289e-17	5.00828718511021e-11
23	2.29850860566927e-17	2.25514051876985e-17	6.8449587437266e-12
24	3.29597460435593e-17	3.55618312575245e-17	4.56863480040406e-11
25	3.70797142990043e-17	4.38017677684144e-17	1.38750185386255e-11
26	2.29850860566927e-17	2.55871712706579e-17	1.31061551368605e-10
27	1.62630325872826e-17	1.49619899803e-17	9.76450565381138e-11
28	1.73472347597681e-17	1.77809156287623e-17	1.16073915670117e-10
29	1.48535697630514e-17	1.68593437821496e-17	6.33641427673657e-10
30	3.09675245516172e-17	2.57498015965307e-17	5.88177899552734e-12
31	2.24971950790742e-17	2.16298333410858e-17	3.58730824359606e-10
32	2.81892564846231e-17	2.21177243187043e-17	4.13520758434094e-11
33	1.24683249835833e-17	1.52330405234213e-17	7.18548764965933e-11
34	1.0842021724855e-17	1.47451495458029e-17	4.14666686685878e-10
35	1.55040910665427e-17	1.37693675905659e-17	2.30213083635849e-10
36	1.47451495458029e-17	1.40133130793751e-17	2.55484128715663e-10
37	1.74014448683923e-17	2.43403387722996e-17	1.88137827562276e-11
38	1.91361683443692e-17	2.3039296165317e-17	2.24758499670492e-10
39	1.58293517182884e-17	1.23599047663348e-17	1.75845710876591e-11
40	3.27496818726403e-17	2.92937874478427e-17	1.53201617806326e-12
41	2.66713734431434e-17	1.84314369322536e-17	7.25878470490284e-11
42	2.20228566286118e-17	2.09386544561263e-17	3.20503770194529e-13
43	1.93530087788663e-17	1.90006430728085e-17	8.32119175811692e-10
44	1.0842021724855e-17	1.85940672581264e-17	6.9008029555972e-10
45	1.36609473733174e-17	1.77809156287623e-17	1.40946873558939e-10
46	1.88651178012478e-17	1.58327398500774e-17	2.56594365377095e-12
47	1.56125112837913e-17	1.73743398140802e-17	3.97837922138213e-11
48	1.44198888940572e-17	1.49619899803e-17	4.44827338077223e-13
49	1.65340831304039e-17	1.32272665043232e-17	2.6169011239658e-11
50	1.81061762805079e-17	1.95156391047391e-17	1.35852277777931e-11
51	9.56808417218458e-18	8.80914265144472e-18	2.52395083186283e-10
52	1.31866089228549e-17	1.40065368157971e-17	4.45645755197965e-09
53	1.31188462870746e-17	1.23666810299128e-17	8.6382911125549e-11
54	1.09504419421036e-17	1.3986208025063e-17	2.1966575846304e-12
55	1.30781887056064e-17	9.39190131915568e-18	1.90074441235352e-11
56	1.10588621593521e-17	1.00288700954909e-17	4.2647963223063e-10
57	1.49077798716757e-17	1.49077798716757e-17	2.84357935052934e-10
58	1.47993596544271e-17	1.16009632455949e-17	1.57093997078599e-10
59	1.33627917758838e-17	1.1628068299907e-17	1.81433106650238e-10
60	1.33763443030399e-17	1.26174027823001e-17	4.88144742902545e-10
61	9.55453164502851e-18	9.16150835750251e-18	1.57817673055972e-10
62	1.17720639009403e-17	1.07928938139143e-17	1.32441668951366e-10
63	8.94466792300541e-18	7.58941520739853e-18	1.98623261498761e-10
64	7.38443323416299e-18	7.11168862514711e-18	9.10752487468267e-06
65	1.24683249835833e-17	1.07878116162308e-17	3.00477493821643e-10
66	1.13908990746758e-17	1.13028076481614e-17	6.43395850768804e-10
67	9.87979229677416e-18	1.10656384229302e-17	2.53891826671385e-11
68	1.21972744404619e-17	1.2603850255144e-17	5.03767386887425e-13
69	1.26411197048232e-17	1.1231656880592e-17	8.70236626383713e-12
70	9.76459581594757e-18	9.18861341181465e-18	1.83537701616142e-11
71	1.36643355051064e-17	1.19838221377538e-17	1.08420670207847e-09
72	1.33085816672596e-17	1.22243794947741e-17	4.84825864829686e-12
73	1.66458914794415e-17	1.48637341584185e-17	2.97970507649616e-09
74	1.14451091833001e-17	1.23666810299128e-17	1.72436105277702e-12
75	1.50975152518606e-17	1.32543715586353e-17	8.57323709427945e-10
76	1.05303136002655e-17	1.05845237088897e-17	2.53541177551393e-10
77	1.14451091833001e-17	1.11266247951325e-17	8.94565989507513e-09
78	9.92044987824237e-18	9.9068973510863e-18	2.56560048114132e-09
79	9.46135802083053e-18	9.09543978761668e-18	1.05960114541117e-11
80	1.15060955555024e-17	1.07742590890747e-17	1.86575923370563e-09
81	8.33649826687682e-18	9.25637604759499e-18	5.43886155308353e-12
82	1.19397764244966e-17	1.00695276769591e-17	6.58669557907723e-12
83	7.31836466427715e-18	6.9931040125315e-18	1.7515448240844e-11
84	1.16822784085313e-17	1.15874107184388e-17	1.56981846260589e-12
85	1.0442222173751e-17	1.182457994367e-17	7.27309134866822e-11
86	1.09775469964157e-17	9.81202966099382e-18	3.95877875681637e-09
87	1.07878116162308e-17	9.1005219853002e-18	2.60513972827542e-12
88	1.08831028227969e-17	1.00665630616437e-17	5.05783860434013e-11
89	1.03744595379707e-17	1.09097843606354e-17	9.45080394710907e-12
90	8.67361737988404e-18	8.61940727125976e-18	1.0340473084674e-09
91	9.22927099328286e-18	9.22927099328286e-18	1.71469523912965e-09
92	9.25637604759499e-18	8.41611936391873e-18	2.33987502426821e-09
93	9.97465998686664e-18	1.07336015076065e-17	1.06330071944707e-09
94	1.14586617104562e-17	1.13434652296296e-17	2.24046496054043e-11
95	9.20894220254875e-18	7.26415455565288e-18	3.37371465021762e-09
96	9.62229428080885e-18	9.18861341181465e-18	4.70766145887743e-10
97	9.51556812945481e-18	1.07073434862416e-17	2.36868625911292e-12
98	8.95483231837246e-18	9.24282352043893e-18	5.36747300991923e-12
99	7.15573433840433e-18	8.470329472543e-18	8.65458967759834e-10
100	1.00830802041152e-17	1.05980762360458e-17	4.30528094064512e-10
101	8.75832067460947e-18	7.79609124652858e-18	2.60508101326548e-10
102	6.97955148537543e-18	7.97566223134649e-18	1.45588498517477e-10
103	5.50910228894197e-18	5.8885730493119e-18	4.50292108821639e-12
104	5.94617128972519e-18	4.83825219471656e-18	2.16829125597168e-11
105	8.30092288309214e-18	8.70749869777421e-18	2.21876958117467e-11
106	7.06086664831185e-18	7.96888596776846e-18	1.99270969839715e-11
107	6.78346335808606e-18	6.25152666721036e-18	1.00555468941695e-10
108	6.13929480169917e-18	5.51587855252e-18	1.40707172301888e-09
109	7.32514092785519e-18	6.87113126812688e-18	2.22128911919595e-09
110	6.16639985601131e-18	7.00665653968757e-18	1.32179884083857e-09
111	7.92822838630025e-18	6.95583456285231e-18	4.24294704662825e-09
112	9.40884197810077e-18	8.98871363626264e-18	8.37417924687816e-12
113	8.02394310933999e-18	7.51826443982917e-18	4.28230688550922e-11
114	9.42154747230958e-18	9.94077866897647e-18	4.84597846662014e-11
115	7.68767102928003e-18	7.44880773815432e-18	1.50972162598367e-08
116	7.53520509877426e-18	8.62110133715427e-18	8.38210278619595e-12
117	7.13201741588121e-18	7.21672071060664e-18	3.73484837501797e-10
118	7.66395410675691e-18	7.44372554047079e-18	4.03113796558925e-09
119	6.40018094945349e-18	6.67123149257487e-18	1.34178333384019e-11
120	7.24382576491878e-18	6.74915852372227e-18	3.91376052190954e-09
121	7.65717784317888e-18	7.04731412115578e-18	3.26578000509786e-12
122	7.11507675693612e-18	7.05409038473381e-18	2.80631174735657e-11
123	6.7559347873003e-18	7.87063014588696e-18	1.40403811020421e-11
124	9.37919582494687e-18	7.237896534288e-18	2.04668952583763e-09
125	6.07492029770784e-18	5.82758667710959e-18	3.14339153140113e-11
126	7.05747851652283e-18	7.56231015308639e-18	2.25227060015507e-11
127	7.22349697418467e-18	6.70850094225406e-18	6.13370748942412e-09
128	6.37646402693037e-18	7.21672071060664e-18	2.51639152049358e-11
129	5.11269086962696e-18	6.20028117390148e-18	1.08144690212959e-09
130	7.86893607999245e-18	7.57078048255894e-18	3.59390013166868e-09
131	6.91856511317313e-18	6.99988027610954e-18	4.90636465110719e-12
132	6.53231808922516e-18	6.11218974738703e-18	1.20732199387359e-11
133	5.74690678888361e-18	5.7606710742765e-18	4.05623887920332e-11
134	8.0366486035488e-18	7.18622752450548e-18	2.77756036435982e-11
135	5.98005260761536e-18	5.28548559086683e-18	1.28657073732829e-11
136	6.68139588794192e-18	6.12743634043761e-18	1.3689005763254e-09
137	5.63785129692462e-18	5.85130359963271e-18	1.91292144537469e-12
138	4.43675857771803e-18	4.64216406742719e-18	6.56660740817942e-11
139	6.2036693056905e-18	6.79828643466301e-18	2.01547188242725e-11
140	5.74796558006768e-18	5.9292306307801e-18	1.74550529441671e-11
141	5.84368030310742e-18	6.46455545344482e-18	6.53035390802838e-11
142	6.29684292988847e-18	7.41153828847513e-18	4.11174337751488e-11
143	7.92166388095903e-18	7.41333823348804e-18	5.48329117516598e-11
144	5.93261876256912e-18	5.57686492472231e-18	2.71880690273472e-06
145	8.31955760793174e-18	7.58602707560951e-18	2.80507805175424e-11
146	5.87247942331406e-18	5.99148755240329e-18	2.74611818014696e-11
147	6.17995238316738e-18	6.49166050775696e-18	4.69798392719638e-09
148	8.15057453495451e-18	6.97362225474465e-18	1.89771359859482e-05
149	5.27362712960527e-18	5.94871238856695e-18	1.29012337754551e-11
150	7.49624158320056e-18	7.44965477110157e-18	3.21130720261459e-11


==> stat_comparison.dat <==
1	5.55111512312578e-17	5.55111512312578e-17	1.84115264700857e-10
2	2.77555756156289e-17	2.77555756156289e-17	1.50266465936966e-11
3	5.55111512312578e-17	5.55111512312578e-17	3.00585667467601e-11
4	2.77555756156289e-17	5.55111512312578e-17	4.08276549720976e-10
5	2.77555756156289e-17	5.55111512312578e-17	1.82655210401172e-11
6	5.55111512312578e-17	5.55111512312578e-17	1.6798342317853e-10
7	2.77555756156289e-17	2.77555756156289e-17	8.16229167588389e-11
8	5.55111512312578e-17	2.77555756156289e-17	4.72792638372965e-12
9	4.16333634234434e-17	2.77555756156289e-17	5.18359986011185e-10
10	2.77555756156289e-17	2.77555756156289e-17	2.00358896140784e-11
11	2.77555756156289e-17	1.38777878078145e-17	1.38317553591283e-10
12	2.77555756156289e-17	5.55111512312578e-17	2.94660962296689e-11
13	2.77555756156289e-17	1.38777878078145e-17	1.55091706838251e-10
14	2.77555756156289e-17	2.77555756156289e-17	2.3029259055285e-11
15	5.55111512312578e-17	2.77555756156289e-17	5.96470095537427e-12
16	5.55111512312578e-17	2.77555756156289e-17	3.96549772185839e-11
17	5.55111512312578e-17	2.77555756156289e-17	3.34825431269614e-11
18	2.77555756156289e-17	2.77555756156289e-17	2.27625314430657e-10
19	4.16333634234434e-17	2.77555756156289e-17	1.00182862006193e-10
20	2.77555756156289e-17	2.77555756156289e-17	6.73535067129138e-10
21	2.77555756156289e-17	4.16333634234434e-17	1.33200859630395e-09
22	1.38777878078145e-17	5.55111512312578e-17	1.65455450555629e-10
23	2.77555756156289e-17	2.77555756156289e-17	2.74542125144883e-11
24	1.38777878078145e-17	2.77555756156289e-17	1.64436519956013e-11
25	5.55111512312578e-17	5.55111512312578e-17	4.2635672770075e-11
26	2.77555756156289e-17	2.77555756156289e-17	3.58999913130376e-11
27	2.77555756156289e-17	2.77555756156289e-17	7.27719100257485e-13
28	1.38777878078145e-17	2.77555756156289e-17	1.46455521321531e-11
29	2.77555756156289e-17	2.77555756156289e-17	1.16783026608488e-10
30	1.38777878078145e-17	1.38777878078145e-17	1.16555098905735e-11
31	1.38777878078145e-17	2.77555756156289e-17	2.11431401900275e-10
32	2.77555756156289e-17	2.77555756156289e-17	5.97692125826887e-11
33	2.77555756156289e-17	2.08166817117217e-17	5.00015159485279e-11
34	2.77555756156289e-17	2.77555756156289e-17	5.02550397130097e-11
35	2.77555756156289e-17	1.38777878078145e-17	2.07820323450125e-11
36	2.77555756156289e-17	1.38777878078145e-17	4.85806880834438e-12
37	1.38777878078145e-17	2.77555756156289e-17	8.8529001837645e-12
38	1.38777878078145e-17	2.77555756156289e-17	1.0828719735137e-10
39	2.77555756156289e-17	1.38777878078145e-17	2.1571331526582e-11
40	2.77555756156289e-17	2.77555756156289e-17	1.71965983120081e-11
41	1.38777878078145e-17	1.38777878078145e-17	7.7264656478393e-11
42	2.77555756156289e-17	1.38777878078145e-17	2.31336447936194e-13
43	1.38777878078145e-17	2.77555756156289e-17	1.22563036109025e-11
44	2.77555756156289e-17	2.77555756156289e-17	2.99660921077027e-11
45	2.77555756156289e-17	2.77555756156289e-17	1.33102838646704e-13
46	1.38777878078145e-17	2.77555756156289e-17	6.58921311610938e-11
47	1.38777878078145e-17	2.77555756156289e-17	5.93965848727507e-12
48	1.38777878078145e-17	2.77555756156289e-17	2.59019527180937e-10
49	2.77555756156289e-17	2.77555756156289e-17	4.61406910942652e-11
50	2.77555756156289e-17	2.77555756156289e-17	1.27514294262498e-10
51	1.38777878078145e-17	1.38777878078145e-17	6.01147196258034e-11
52	1.38777878078145e-17	1.38777878078145e-17	1.71064714043351e-13
53	1.38777878078145e-17	1.38777878078145e-17	8.11970716357857e-12
54	1.38777878078145e-17	1.38777878078145e-17	1.67826932906401e-11
55	1.38777878078145e-17	1.38777878078145e-17	5.78165979502054e-10
56	1.38777878078145e-17	1.38777878078145e-17	1.88833107137021e-13
57	1.38777878078145e-17	1.38777878078145e-17	1.48481025651764e-11
58	1.38777878078145e-17	2.08166817117217e-17	1.67667928152593e-11
59	2.08166817117217e-17	6.93889390390723e-18	3.06414703723015e-10
60	1.38777878078145e-17	1.38777878078145e-17	1.60620156064439e-10
61	1.38777878078145e-17	1.38777878078145e-17	1.28123857009999e-13
62	2.77555756156289e-17	2.77555756156289e-17	2.80413713082961e-13
63	1.38777878078145e-17	1.38777878078145e-17	4.74126685395121e-10
64	2.77555756156289e-17	1.38777878078145e-17	2.17237339228404e-12
65	1.38777878078145e-17	1.38777878078145e-17	3.16114474006868e-11
66	6.93889390390723e-18	1.38777878078145e-17	3.33964800258713e-11
67	1.38777878078145e-17	1.38777878078145e-17	1.00185880750302e-10
68	1.38777878078145e-17	1.38777878078145e-17	4.39720098440594e-11
69	6.93889390390723e-18	1.38777878078145e-17	2.67077454770004e-10
70	1.38777878078145e-17	2.08166817117217e-17	1.25293837804907e-11
71	6.93889390390723e-18	1.38777878078145e-17	4.14299996219503e-13
72	1.38777878078145e-17	1.38777878078145e-17	2.28525748671715e-13
73	1.38777878078145e-17	1.38777878078145e-17	1.86801312265783e-12
74	1.38777878078145e-17	1.38777878078145e-17	6.40570973001187e-11
75	1.38777878078145e-17	2.77555756156289e-17	2.76978787128179e-12
76	1.38777878078145e-17	1.38777878078145e-17	4.28094686436009e-11
77	1.38777878078145e-17	1.38777878078145e-17	2.19258285139023e-10
78	1.38777878078145e-17	1.38777878078145e-17	5.57798901360852e-10
79	1.38777878078145e-17	1.38777878078145e-17	8.57393691634789e-13
80	1.38777878078145e-17	1.38777878078145e-17	1.03757371618107e-10
81	1.38777878078145e-17	2.08166817117217e-17	2.17600401944146e-12
82	1.38777878078145e-17	1.38777878078145e-17	3.89737467559187e-11
83	6.93889390390723e-18	1.38777878078145e-17	3.14763832178576e-07
84	1.38777878078145e-17	1.38777878078145e-17	6.48049322538036e-14
85	1.38777878078145e-17	1.38777878078145e-17	1.12923418445904e-12
86	1.38777878078145e-17	1.38777878078145e-17	2.10692276342642e-11
87	1.38777878078145e-17	1.38777878078145e-17	1.87840251165972e-11
88	2.08166817117217e-17	6.93889390390723e-18	7.72012786489328e-10
89	6.93889390390723e-18	6.93889390390723e-18	2.21312551618169e-13
90	1.38777878078145e-17	6.93889390390723e-18	4.23558799145241e-10
91	1.38777878078145e-17	6.93889390390723e-18	1.73446806830263e-10
92	6.93889390390723e-18	1.38777878078145e-17	3.93866146294886e-12
93	6.93889390390723e-18	1.04083408558608e-17	1.97085793865459e-11
94	6.93889390390723e-18	1.04083408558608e-17	6.85054313623312e-12
95	1.38777878078145e-17	1.38777878078145e-17	1.14684520560737e-13
96	1.38777878078145e-17	1.38777878078145e-17	5.48196453509231e-11
97	1.38777878078145e-17	1.38777878078145e-17	5.73996952399347e-11
98	1.38777878078145e-17	1.38777878078145e-17	1.95943445063101e-10
99	1.38777878078145e-17	1.38777878078145e-17	1.08264959497451e-13
100	1.38777878078145e-17	1.38777878078145e-17	1.06056340792859e-10
101	1.38777878078145e-17	1.38777878078145e-17	1.91668241607962e-13
102	1.38777878078145e-17	6.93889390390723e-18	3.94614733684878e-12
103	1.38777878078145e-17	1.38777878078145e-17	5.92415526357026e-12
104	1.38777878078145e-17	1.04083408558608e-17	3.36625345653818e-12
105	1.38777878078145e-17	1.38777878078145e-17	9.17148301748938e-14
106	6.93889390390723e-18	6.93889390390723e-18	2.22826381044566e-10
107	6.93889390390723e-18	1.04083408558608e-17	1.67476449375314e-12
108	1.38777878078145e-17	6.93889390390723e-18	1.3198130980607e-06
109	1.38777878078145e-17	1.38777878078145e-17	5.4439892047467e-10
110	6.93889390390723e-18	1.38777878078145e-17	9.93072811483753e-14
111	1.38777878078145e-17	1.38777878078145e-17	1.23551548766171e-12
112	6.93889390390723e-18	1.04083408558608e-17	5.09531652981288e-14
113	1.38777878078145e-17	1.38777878078145e-17	4.38569861850591e-13
114	1.04083408558608e-17	1.04083408558608e-17	4.31329700689015e-12
115	6.93889390390723e-18	6.93889390390723e-18	7.67330101368591e-13
116	6.93889390390723e-18	1.38777878078145e-17	1.57166852232313e-12
117	2.08166817117217e-17	6.93889390390723e-18	1.51847284746154e-13
118	1.38777878078145e-17	1.38777878078145e-17	1.70652646744665e-12
119	6.93889390390723e-18	1.38777878078145e-17	6.87996464486529e-10
120	6.93889390390723e-18	6.93889390390723e-18	4.06113408743872e-10
121	1.04083408558608e-17	1.38777878078145e-17	7.79824664044748e-13
122	1.04083408558608e-17	1.38777878078145e-17	8.46694220811572e-12
123	6.93889390390723e-18	1.38777878078145e-17	4.58962251884132e-12
124	6.93889390390723e-18	1.38777878078145e-17	9.24724706530267e-14
125	6.93889390390723e-18	6.93889390390723e-18	1.51042079874191e-09
126	6.93889390390723e-18	1.04083408558608e-17	4.98519736776004e-13
127	1.38777878078145e-17	6.93889390390723e-18	2.10787221282139e-12
128	6.93889390390723e-18	1.04083408558608e-17	7.5144447955755e-13
129	6.93889390390723e-18	6.93889390390723e-18	1.77234465385274e-06
130	1.04083408558608e-17	6.93889390390723e-18	1.33812650223624e-12
131	6.93889390390723e-18	6.93889390390723e-18	8.171850240761e-13
132	1.04083408558608e-17	6.93889390390723e-18	1.48958229648569e-11
133	6.93889390390723e-18	1.04083408558608e-17	4.2659694559407e-10
134	6.93889390390723e-18	1.04083408558608e-17	3.69944201140948e-13
135	6.93889390390723e-18	1.04083408558608e-17	6.86571893088184e-13
136	6.93889390390723e-18	1.04083408558608e-17	2.047483927195e-12
137	1.38777878078145e-17	6.93889390390723e-18	8.53762644349026e-13
138	1.04083408558608e-17	6.93889390390723e-18	6.90840668091802e-13
139	1.04083408558608e-17	1.04083408558608e-17	1.59155674750444e-13
140	6.93889390390723e-18	6.93889390390723e-18	3.80157082029153e-12
141	1.38777878078145e-17	6.93889390390723e-18	2.92095110577227e-13
142	6.93889390390723e-18	1.04083408558608e-17	7.88516387600913e-14
143	6.93889390390723e-18	1.04083408558608e-17	5.70114701975433e-14
144	1.04083408558608e-17	1.04083408558608e-17	7.44257086515709e-14
145	1.04083408558608e-17	1.04083408558608e-17	3.35298466509065e-13
146	1.04083408558608e-17	6.93889390390723e-18	8.43432745520345e-13
147	1.38777878078145e-17	1.04083408558608e-17	1.23836520465187e-12
148	6.93889390390723e-18	1.38777878078145e-17	8.04362067403919e-12
149	6.93889390390723e-18	1.04083408558608e-17	3.27443367559299e-13
150	6.93889390390723e-18	6.93889390390723e-18	4.45518350943724e-13


==> stat_fixed.dat <==
1	5.55111512312578e-17	2.77555756156289e-17	4.90908008687896e-12
2	2.77555756156289e-17	2.77555756156289e-17	5.03069808033274e-14
3	2.77555756156289e-17	5.55111512312578e-17	6.94410327850559e-11
4	2.77555756156289e-17	2.77555756156289e-17	9.56078272107419e-12
5	2.77555756156289e-17	2.77555756156289e-17	4.57498926763333e-10
6	2.77555756156289e-17	2.77555756156289e-17	4.43862273324935e-11
7	5.55111512312578e-17	5.55111512312578e-17	4.85600344657389e-11
8	2.77555756156289e-17	2.77555756156289e-17	1.76182913744216e-11
9	2.77555756156289e-17	2.77555756156289e-17	1.35248772316181e-09
10	2.77555756156289e-17	2.77555756156289e-17	3.2567233632097e-11
11	2.77555756156289e-17	5.55111512312578e-17	1.61015065321644e-10
12	2.77555756156289e-17	2.77555756156289e-17	7.94527672820511e-11
13	2.77555756156289e-17	5.55111512312578e-17	2.29461900869143e-11
14	5.55111512312578e-17	5.55111512312578e-17	2.22807172017836e-11
15	5.55111512312578e-17	2.77555756156289e-17	2.08759710906836e-11
16	2.77555756156289e-17	4.16333634234434e-17	1.44333225926552e-11
17	2.77555756156289e-17	2.77555756156289e-17	1.08417094746294e-11
18	2.77555756156289e-17	2.77555756156289e-17	5.76816372444e-13
19	2.77555756156289e-17	2.77555756156289e-17	3.29764687778678e-12
20	2.77555756156289e-17	2.77555756156289e-17	2.60720611766629e-11
21	5.55111512312578e-17	2.77555756156289e-17	5.84066128794802e-12
22	2.77555756156289e-17	2.77555756156289e-17	3.26032950637156e-11
23	5.55111512312578e-17	2.77555756156289e-17	6.11048711629536e-12
24	5.55111512312578e-17	5.55111512312578e-17	2.00800452654359e-11
25	2.77555756156289e-17	5.55111512312578e-17	1.11224085497241e-11
26	1.38777878078145e-17	2.77555756156289e-17	2.59152317660938e-11
27	1.38777878078145e-17	1.38777878078145e-17	2.17983461142657e-11
28	2.77555756156289e-17	1.38777878078145e-17	3.43915104727976e-11
29	1.38777878078145e-17	1.38777878078145e-17	1.30886693844312e-10
30	4.16333634234434e-17	2.77555756156289e-17	3.40393511988335e-13
31	2.77555756156289e-17	2.77555756156289e-17	1.22796586701085e-10
32	2.77555756156289e-17	1.38777878078145e-17	2.07836508420156e-11
33	2.77555756156289e-17	1.38777878078145e-17	2.96490106771463e-11
34	2.08166817117217e-17	2.77555756156289e-17	1.16596898802612e-10
35	2.77555756156289e-17	1.38777878078145e-17	5.04839078527275e-11
36	2.77555756156289e-17	2.77555756156289e-17	2.94288413082988e-11
37	1.38777878078145e-17	2.77555756156289e-17	3.4847860274495e-12
38	2.77555756156289e-17	2.77555756156289e-17	2.72320071223811e-11
39	1.38777878078145e-17	1.38777878078145e-17	1.28733013832205e-11
40	1.38777878078145e-17	4.16333634234434e-17	2.85721099557712e-13
41	1.38777878078145e-17	1.38777878078145e-17	1.28829689971521e-11
42	2.77555756156289e-17	2.77555756156289e-17	7.12550678183543e-14
43	1.38777878078145e-17	1.38777878078145e-17	1.24912237671471e-10
44	1.38777878078145e-17	2.77555756156289e-17	1.02027299803131e-10
45	2.77555756156289e-17	2.77555756156289e-17	2.98025597256224e-11
46	1.38777878078145e-17	1.38777878078145e-17	4.90820925569402e-13
47	1.38777878078145e-17	1.38777878078145e-17	8.64181642912243e-12
48	1.38777878078145e-17	2.77555756156289e-17	3.91928243331785e-14
49	2.77555756156289e-17	1.38777878078145e-17	5.17813569800296e-12
50	1.38777878078145e-17	1.38777878078145e-17	1.0635145542004e-11
51	1.38777878078145e-17	1.38777878078145e-17	3.4697929425509e-11
52	1.38777878078145e-17	1.38777878078145e-17	6.34643209946467e-10
53	1.38777878078145e-17	1.38777878078145e-17	1.02859758471102e-11
54	1.38777878078145e-17	2.08166817117217e-17	1.55035381234347e-13
55	6.93889390390723e-18	1.38777878078145e-17	6.34844932699552e-13
56	1.38777878078145e-17	1.38777878078145e-17	4.655709975529e-11
57	2.08166817117217e-17	1.38777878078145e-17	9.86809314817982e-11
58	1.38777878078145e-17	1.38777878078145e-17	4.46577887516786e-11
59	6.93889390390723e-18	1.38777878078145e-17	7.45560765902376e-11
60	1.38777878078145e-17	2.77555756156289e-17	1.75038528810179e-10
61	1.38777878078145e-17	2.08166817117217e-17	9.82297988609548e-12
62	1.38777878078145e-17	1.38777878078145e-17	1.06457618057314e-11
63	1.38777878078145e-17	1.38777878078145e-17	2.80975117304683e-11
64	1.38777878078145e-17	1.04083408558608e-17	3.3636554264832e-07
65	1.04083408558608e-17	6.93889390390723e-18	9.02012076142711e-11
66	1.38777878078145e-17	1.38777878078145e-17	1.91005097155417e-10
67	1.38777878078145e-17	6.93889390390723e-18	2.01150256390684e-12
68	1.38777878078145e-17	1.38777878078145e-17	2.93258256220397e-14
69	1.38777878078145e-17	1.38777878078145e-17	6.96623531429297e-13
70	1.38777878078145e-17	1.38777878078145e-17	1.62324052311626e-12
71	1.04083408558608e-17	1.38777878078145e-17	8.82196722357814e-11
72	6.93889390390723e-18	1.38777878078145e-17	4.51906659879389e-13
73	2.77555756156289e-17	1.38777878078145e-17	5.58436302625434e-10
74	1.38777878078145e-17	1.38777878078145e-17	8.37179717910752e-14
75	1.38777878078145e-17	1.38777878078145e-17	1.80149346395292e-10
76	6.93889390390723e-18	1.38777878078145e-17	9.57411966547028e-11
77	1.38777878078145e-17	1.38777878078145e-17	1.37109479797287e-09
78	1.38777878078145e-17	1.38777878078145e-17	2.58321895124647e-10
79	1.38777878078145e-17	1.38777878078145e-17	6.57544982005098e-13
80	6.93889390390723e-18	1.38777878078145e-17	3.68914557539665e-10
81	6.93889390390723e-18	1.04083408558608e-17	2.21599648353443e-13
82	1.38777878078145e-17	6.93889390390723e-18	2.81422454784241e-13
83	1.38777878078145e-17	1.38777878078145e-17	1.37507252763111e-12
84	1.38777878078145e-17	1.38777878078145e-17	8.63035771320186e-14
85	1.38777878078145e-17	1.38777878078145e-17	2.362903275821e-12
86	1.38777878078145e-17	6.93889390390723e-18	6.41185611115896e-10
87	2.08166817117217e-17	1.38777878078145e-17	1.20911418897973e-13
88	1.38777878078145e-17	1.38777878078145e-17	2.76636195504706e-12
89	1.38777878078145e-17	6.93889390390723e-18	3.62558941202629e-13
90	1.38777878078145e-17	6.93889390390723e-18	2.45212470988132e-10
91	6.93889390390723e-18	6.93889390390723e-18	3.84677633280192e-10
92	1.38777878078145e-17	1.38777878078145e-17	5.44296880895627e-10
93	1.38777878078145e-17	1.38777878078145e-17	2.94467672251261e-10
94	1.38777878078145e-17	1.04083408558608e-17	1.19792739096403e-12
95	6.93889390390723e-18	6.93889390390723e-18	6.44366527583623e-10
96	6.93889390390723e-18	1.38777878078145e-17	2.95966263649805e-11
97	1.38777878078145e-17	1.38777878078145e-17	9.42002552350996e-14
98	1.38777878078145e-17	1.38777878078145e-17	2.52200197574728e-13
99	6.93889390390723e-18	1.38777878078145e-17	1.94834791529541e-10
100	1.38777878078145e-17	1.38777878078145e-17	1.21464611806121e-10
101	6.93889390390723e-18	1.04083408558608e-17	4.54029159104377e-12
102	6.93889390390723e-18	1.38777878078145e-17	4.71834664438411e-12
103	1.38777878078145e-17	1.38777878078145e-17	1.99231039652026e-13
104	1.04083408558608e-17	1.04083408558608e-17	8.67797587261743e-13
105	1.04083408558608e-17	6.93889390390723e-18	9.25902095879477e-13
106	1.38777878078145e-17	6.93889390390723e-18	9.24207325253557e-13
107	1.04083408558608e-17	1.38777878078145e-17	2.46925440164358e-12
108	6.93889390390723e-18	1.04083408558608e-17	2.52725875383303e-10
109	6.93889390390723e-18	6.93889390390723e-18	4.17278800271884e-10
110	6.93889390390723e-18	6.93889390390723e-18	3.10542692255611e-10
111	6.93889390390723e-18	1.04083408558608e-17	7.00476909983039e-10
112	6.93889390390723e-18	1.04083408558608e-17	2.33455399109572e-13
113	6.93889390390723e-18	1.38777878078145e-17	1.7931289455651e-12
114	6.93889390390723e-18	1.38777878078145e-17	1.67145062981294e-12
115	6.93889390390723e-18	6.93889390390723e-18	2.95612224586114e-10
116	1.04083408558608e-17	6.93889390390723e-18	4.44414253661374e-13
117	1.38777878078145e-17	6.93889390390723e-18	3.42785399674514e-11
118	1.38777878078145e-17	1.38777878078145e-17	6.05073630305722e-10
119	6.93889390390723e-18	6.93889390390723e-18	4.66288899853007e-13
120	6.93889390390723e-18	6.93889390390723e-18	8.9174360723334e-10
121	6.93889390390723e-18	6.93889390390723e-18	1.24732906295333e-13
122	1.04083408558608e-17	1.38777878078145e-17	2.25237558638958e-12
123	1.04083408558608e-17	1.04083408558608e-17	6.15888091394512e-13
124	1.04083408558608e-17	1.38777878078145e-17	3.64597506916434e-10
125	1.38777878078145e-17	6.93889390390723e-18	1.45945842217055e-12
126	1.04083408558608e-17	1.04083408558608e-17	7.37445748997395e-13
127	1.38777878078145e-17	1.04083408558608e-17	8.8060233128899e-10
128	6.93889390390723e-18	6.93889390390723e-18	8.77150511512798e-13
129	1.38777878078145e-17	6.93889390390723e-18	2.53273390107833e-10
130	1.04083408558608e-17	1.04083408558608e-17	5.72510178587643e-10
131	6.93889390390723e-18	1.04083408558608e-17	1.2986508569901e-13
132	1.04083408558608e-17	1.04083408558608e-17	4.33610504273207e-13
133	6.93889390390723e-18	6.93889390390723e-18	1.61153431094477e-12
134	1.38777878078145e-17	6.93889390390723e-18	4.49758719850424e-13
135	6.93889390390723e-18	6.93889390390723e-18	2.09924200418599e-13
136	6.93889390390723e-18	6.93889390390723e-18	2.46969919775325e-10
137	6.93889390390723e-18	1.38777878078145e-17	3.40521881525557e-14
138	6.93889390390723e-18	6.93889390390723e-18	4.12295631663229e-12
139	1.04083408558608e-17	1.38777878078145e-17	3.69620566792461e-13
140	1.04083408558608e-17	6.93889390390723e-18	3.55174982306916e-13
141	6.93889390390723e-18	1.04083408558608e-17	2.37659371349341e-12
142	6.93889390390723e-18	6.93889390390723e-18	1.20097006883584e-12
143	6.93889390390723e-18	6.93889390390723e-18	1.7504872266874e-12
144	6.93889390390723e-18	6.93889390390723e-18	6.06779136049488e-07
145	1.04083408558608e-17	6.93889390390723e-18	8.43506362847857e-13
146	1.04083408558608e-17	1.04083408558608e-17	1.24651791709798e-12
147	6.93889390390723e-18	6.93889390390723e-18	5.84549372014548e-10
148	1.38777878078145e-17	6.93889390390723e-18	1.05135097896322e-06
149	6.93889390390723e-18	6.93889390390723e-18	4.09221850741597e-13
150	6.93889390390723e-18	6.93889390390723e-18	1.04421606452777e-12


==> stoc_comparison.dat <==
1	2.22044604925031e-16	4.44089209850063e-16	8.21220869084982e-12
2	2.22044604925031e-16	1.11022302462516e-16	3.13904457982517e-12
3	2.22044604925031e-16	2.22044604925031e-16	4.48197035041176e-12
4	2.22044604925031e-16	2.22044604925031e-16	4.61182203537192e-11
5	2.22044604925031e-16	2.22044604925031e-16	1.71862524211974e-12
6	2.22044604925031e-16	2.22044604925031e-16	1.18274279259367e-11
7	2.22044604925031e-16	2.22044604925031e-16	1.75270908897573e-11
8	2.22044604925031e-16	2.22044604925031e-16	5.29909449653587e-13
9	2.22044604925031e-16	2.22044604925031e-16	3.26940696737665e-11
10	2.22044604925031e-16	2.22044604925031e-16	4.36106706303008e-12
11	2.22044604925031e-16	0	1.6427859073076e-11
12	1.11022302462516e-16	2.22044604925031e-16	4.21340740075493e-12
13	2.22044604925031e-16	2.22044604925031e-16	1.28902444274104e-11
14	2.22044604925031e-16	2.22044604925031e-16	5.45541389840309e-12
15	2.22044604925031e-16	2.22044604925031e-16	1.86717308281459e-12
16	4.44089209850063e-16	2.22044604925031e-16	3.48898687718702e-12
17	3.33066907387547e-16	2.22044604925031e-16	7.60080887118875e-12
18	2.22044604925031e-16	2.22044604925031e-16	2.55444554397855e-11
19	2.22044604925031e-16	2.22044604925031e-16	2.30109264975908e-11
20	2.22044604925031e-16	2.22044604925031e-16	3.28834737217676e-11
21	2.22044604925031e-16	4.44089209850063e-16	1.61145763399873e-10
22	2.22044604925031e-16	2.22044604925031e-16	1.42524880786254e-11
23	2.22044604925031e-16	2.22044604925031e-16	4.02589073189574e-12
24	2.22044604925031e-16	2.22044604925031e-16	4.44311254454988e-12
25	1.11022302462516e-16	2.22044604925031e-16	1.50144341404257e-11
26	4.44089209850063e-16	3.33066907387547e-16	2.62057042732522e-12
27	2.22044604925031e-16	2.22044604925031e-16	4.88498130835069e-15
28	2.22044604925031e-16	2.22044604925031e-16	7.47513162480118e-13
29	2.22044604925031e-16	2.22044604925031e-16	9.00168828366077e-13
30	2.22044604925031e-16	2.22044604925031e-16	1.49036338825681e-12
31	2.22044604925031e-16	2.22044604925031e-16	6.46505071699721e-12
32	2.22044604925031e-16	2.22044604925031e-16	8.62088178621434e-13
33	2.22044604925031e-16	4.44089209850063e-16	8.86513085163187e-13
34	2.22044604925031e-16	3.33066907387547e-16	2.07933670282046e-12
35	3.33066907387547e-16	3.33066907387547e-16	6.92557122761173e-13
36	2.22044604925031e-16	3.33066907387547e-16	3.34843264226947e-13
37	3.33066907387547e-16	4.44089209850063e-16	4.03233002543857e-13
38	2.22044604925031e-16	2.22044604925031e-16	9.69113678195299e-13
39	2.22044604925031e-16	2.22044604925031e-16	9.36584143573782e-13
40	3.33066907387547e-16	2.22044604925031e-16	1.37756472895489e-12
41	2.22044604925031e-16	2.22044604925031e-16	4.19342338631168e-12
42	2.22044604925031e-16	2.22044604925031e-16	5.99520433297585e-15
43	3.33066907387547e-16	3.33066907387547e-16	5.39346345362901e-13
44	3.33066907387547e-16	2.22044604925031e-16	1.45838896514761e-12
45	3.33066907387547e-16	2.22044604925031e-16	2.22044604925031e-15
46	2.22044604925031e-16	3.33066907387547e-16	1.89737114908439e-12
47	2.22044604925031e-16	2.22044604925031e-16	2.17270645919143e-13
48	3.33066907387547e-16	2.22044604925031e-16	5.62705437801014e-12
49	2.22044604925031e-16	2.22044604925031e-16	4.74953409934642e-13
50	2.22044604925031e-16	2.22044604925031e-16	1.84363635469253e-12
51	2.22044604925031e-16	3.33066907387547e-16	8.95727936267576e-13
52	3.33066907387547e-16	4.44089209850063e-16	1.22124532708767e-15
53	4.44089209850063e-16	3.33066907387547e-16	3.3539837573926e-13
54	2.22044604925031e-16	4.44089209850063e-16	4.59743354497277e-13
55	2.22044604925031e-16	4.44089209850063e-16	2.8324009804237e-12
56	2.22044604925031e-16	2.22044604925031e-16	1.22124532708767e-15
57	3.33066907387547e-16	3.33066907387547e-16	5.55111512312578e-14
58	4.44089209850063e-16	3.33066907387547e-16	6.27498053518138e-13
59	3.33066907387547e-16	4.44089209850063e-16	1.41642253481677e-12
60	5.55111512312578e-16	4.44089209850063e-16	2.18158824338843e-12
61	2.22044604925031e-16	3.33066907387547e-16	7.7715611723761e-16
62	2.22044604925031e-16	4.44089209850063e-16	2.22044604925031e-15
63	2.22044604925031e-16	2.22044604925031e-16	1.93267624126747e-12
64	4.44089209850063e-16	2.22044604925031e-16	3.28626015289046e-14
65	2.22044604925031e-16	4.44089209850063e-16	3.00870439673417e-13
66	3.33066907387547e-16	3.33066907387547e-16	1.54787294093239e-12
67	2.22044604925031e-16	4.44089209850063e-16	1.20905507827729e-11
68	4.44089209850063e-16	4.44089209850063e-16	2.42361686275672e-13
69	3.33066907387547e-16	3.33066907387547e-16	1.38100642033123e-12
70	2.22044604925031e-16	4.44089209850063e-16	5.05817610019221e-13
71	2.22044604925031e-16	4.44089209850063e-16	1.77635683940025e-15
72	3.33066907387547e-16	2.22044604925031e-16	9.99200722162641e-16
73	3.33066907387547e-16	3.33066907387547e-16	1.89848137210902e-14
74	2.22044604925031e-16	3.33066907387547e-16	9.64117674584486e-13
75	2.22044604925031e-16	2.22044604925031e-16	9.72555369571637e-14
76	4.44089209850063e-16	4.44089209850063e-16	4.01234601099532e-13
77	4.44089209850063e-16	4.44089209850063e-16	9.26703158654618e-13
78	4.44089209850063e-16	4.44089209850063e-16	1.93756122257582e-12
79	4.44089209850063e-16	4.44089209850063e-16	1.22124532708767e-15
80	4.44089209850063e-16	3.33066907387547e-16	8.24784684994029e-13
81	4.44089209850063e-16	3.33066907387547e-16	7.54951656745106e-15
82	2.22044604925031e-16	4.44089209850063e-16	2.59348098552437e-13
83	3.33066907387547e-16	4.44089209850063e-16	1.85676296560189e-09
84	4.44089209850063e-16	4.44089209850063e-16	1.11022302462516e-15
85	2.22044604925031e-16	2.22044604925031e-16	4.10782519111308e-15
86	4.44089209850063e-16	4.44089209850063e-16	7.56061879769732e-14
87	4.44089209850063e-16	4.44089209850063e-16	1.09801057135428e-13
88	4.44089209850063e-16	2.22044604925031e-16	2.36333175251957e-12
89	4.44089209850063e-16	6.66133814775094e-16	2.1094237467878e-15
90	3.33066907387547e-16	3.33066907387547e-16	2.47701859024119e-12
91	2.22044604925031e-16	4.44089209850063e-16	1.20281562487889e-12
92	4.44089209850063e-16	4.44089209850063e-16	8.43769498715119e-15
93	4.44089209850063e-16	3.33066907387547e-16	4.19664303308309e-13
94	4.44089209850063e-16	4.44089209850063e-16	6.92779167366098e-14
95	3.33066907387547e-16	2.22044604925031e-16	1.11022302462516e-15
96	3.33066907387547e-16	4.44089209850063e-16	6.79234446465671e-13
97	2.22044604925031e-16	2.22044604925031e-16	5.3534954247425e-13
98	2.22044604925031e-16	4.44089209850063e-16	1.16939791183768e-12
99	5.55111512312578e-16	3.33066907387547e-16	5.55111512312578e-16
100	4.44089209850063e-16	3.33066907387547e-16	7.86259946039536e-13
101	4.44089209850063e-16	4.44089209850063e-16	5.55111512312578e-16
102	5.55111512312578e-16	3.33066907387547e-16	1.62092561595273e-14
103	4.44089209850063e-16	4.44089209850063e-16	2.26485497023532e-14
104	4.44089209850063e-16	4.44089209850063e-16	3.66373598126302e-14
105	4.44089209850063e-16	4.44089209850063e-16	7.7715611723761e-16
106	4.44089209850063e-16	4.44089209850063e-16	1.09334763465085e-12
107	4.44089209850063e-16	3.33066907387547e-16	1.4210854715202e-14
108	4.44089209850063e-16	4.44089209850063e-16	1.08583231295256e-09
109	4.44089209850063e-16	4.44089209850063e-16	3.05033776015762e-12
110	4.44089209850063e-16	3.33066907387547e-16	5.55111512312578e-16
111	4.44089209850063e-16	4.44089209850063e-16	2.66453525910038e-15
112	4.44089209850063e-16	2.22044604925031e-16	1.11022302462516e-15
113	4.44089209850063e-16	4.44089209850063e-16	9.99200722162641e-16
114	4.44089209850063e-16	3.33066907387547e-16	2.07611705604904e-14
115	4.44089209850063e-16	4.44089209850063e-16	8.88178419700125e-16
116	4.44089209850063e-16	4.44089209850063e-16	4.44089209850063e-15
117	4.44089209850063e-16	4.44089209850063e-16	1.33226762955019e-15
118	4.44089209850063e-16	4.44089209850063e-16	3.88578058618805e-15
119	5.55111512312578e-16	4.44089209850063e-16	1.83730808345217e-12
120	4.44089209850063e-16	3.33066907387547e-16	1.31095134747738e-12
121	4.44089209850063e-16	4.44089209850063e-16	3.33066907387547e-15
122	4.44089209850063e-16	4.44089209850063e-16	4.18554080283684e-14
123	4.44089209850063e-16	4.44089209850063e-16	1.55431223447522e-14
124	3.33066907387547e-16	4.44089209850063e-16	5.55111512312578e-16
125	4.44089209850063e-16	4.44089209850063e-16	3.18867154902591e-12
126	4.44089209850063e-16	6.66133814775094e-16	6.66133814775094e-16
127	4.44089209850063e-16	4.44089209850063e-16	6.66133814775094e-15
128	5.55111512312578e-16	6.66133814775094e-16	1.4432899320127e-15
129	4.44089209850063e-16	3.33066907387547e-16	1.8024813863704e-09
130	4.44089209850063e-16	3.33066907387547e-16	1.66533453693773e-15
131	4.44089209850063e-16	4.44089209850063e-16	3.77475828372553e-15
132	4.44089209850063e-16	4.44089209850063e-16	1.35225164399344e-13
133	3.33066907387547e-16	4.44089209850063e-16	1.931121929033e-12
134	4.44089209850063e-16	4.44089209850063e-16	6.66133814775094e-16
135	5.55111512312578e-16	4.44089209850063e-16	1.11022302462516e-15
136	4.44089209850063e-16	5.55111512312578e-16	4.55191440096314e-15
137	4.44089209850063e-16	4.44089209850063e-16	1.55431223447522e-15
138	5.55111512312578e-16	4.44089209850063e-16	1.55431223447522e-15
139	4.44089209850063e-16	4.44089209850063e-16	1.11022302462516e-15
140	4.44089209850063e-16	4.44089209850063e-16	9.65894031423886e-15
141	4.44089209850063e-16	4.44089209850063e-16	6.66133814775094e-16
142	4.44089209850063e-16	4.44089209850063e-16	9.99200722162641e-16
143	2.22044604925031e-16	4.44089209850063e-16	4.44089209850063e-16
144	4.44089209850063e-16	4.44089209850063e-16	6.66133814775094e-16
145	4.44089209850063e-16	4.44089209850063e-16	6.66133814775094e-16
146	4.44089209850063e-16	4.44089209850063e-16	1.55431223447522e-15
147	4.44089209850063e-16	4.44089209850063e-16	1.55431223447522e-15
148	3.33066907387547e-16	4.44089209850063e-16	1.36557432028894e-14
149	4.44089209850063e-16	4.44089209850063e-16	1.22124532708767e-15
150	4.44089209850063e-16	4.44089209850063e-16	8.88178419700125e-16


==> stoc_fixed.dat <==
1	4.44089209850063e-16	2.22044604925031e-16	9.96869253810928e-13
2	2.22044604925031e-16	3.33066907387547e-16	2.88657986402541e-15
3	2.22044604925031e-16	2.22044604925031e-16	4.21218615542784e-12
4	2.22044604925031e-16	2.22044604925031e-16	1.84841031369842e-12
5	2.22044604925031e-16	2.22044604925031e-16	1.21822552046069e-11
6	2.22044604925031e-16	2.22044604925031e-16	3.86213283576353e-12
7	2.22044604925031e-16	2.22044604925031e-16	2.04858352503834e-12
8	2.22044604925031e-16	2.22044604925031e-16	1.20037313422472e-12
9	1.11022302462516e-16	2.22044604925031e-16	2.54004595134916e-11
10	3.33066907387547e-16	2.22044604925031e-16	4.13247214225976e-12
11	2.22044604925031e-16	2.22044604925031e-16	4.02311517433418e-12
12	2.22044604925031e-16	2.22044604925031e-16	5.36315436505674e-12
13	2.22044604925031e-16	2.22044604925031e-16	1.04305453163533e-12
14	2.22044604925031e-16	2.22044604925031e-16	1.00586206031039e-12
15	2.22044604925031e-16	2.22044604925031e-16	1.29063426612674e-12
16	2.22044604925031e-16	2.22044604925031e-16	2.31192842647943e-12
17	3.33066907387547e-16	2.22044604925031e-16	7.69273533762771e-13
18	2.22044604925031e-16	2.22044604925031e-16	2.91877633173954e-13
19	2.22044604925031e-16	2.22044604925031e-16	3.08642000845794e-13
20	2.22044604925031e-16	2.22044604925031e-16	4.27269331026991e-12
21	2.22044604925031e-16	2.22044604925031e-16	1.20647936086016e-12
22	2.22044604925031e-16	2.22044604925031e-16	6.04594152520121e-12
23	2.22044604925031e-16	2.22044604925031e-16	4.64961402713016e-13
24	1.11022302462516e-16	3.33066907387547e-16	2.21411777800995e-12
25	2.22044604925031e-16	2.22044604925031e-16	1.56197277334513e-12
26	2.22044604925031e-16	2.22044604925031e-16	8.31223978536855e-13
27	2.22044604925031e-16	2.22044604925031e-16	9.56679180319497e-13
28	2.22044604925031e-16	4.44089209850063e-16	2.54762877460735e-12
29	4.44089209850063e-16	2.22044604925031e-16	4.83391104921793e-12
30	2.22044604925031e-16	2.22044604925031e-16	5.55111512312578e-15
31	2.22044604925031e-16	2.22044604925031e-16	1.68454139526375e-12
32	2.22044604925031e-16	2.22044604925031e-16	6.75903777391795e-13
33	3.33066907387547e-16	2.22044604925031e-16	1.76680892138847e-12
34	2.22044604925031e-16	2.22044604925031e-16	1.91213711531191e-12
35	3.33066907387547e-16	3.33066907387547e-16	1.2090328738168e-12
36	2.22044604925031e-16	2.22044604925031e-16	1.40309985852127e-12
37	2.22044604925031e-16	2.22044604925031e-16	2.68673971959288e-14
38	2.22044604925031e-16	2.22044604925031e-16	1.62170277206997e-12
39	2.22044604925031e-16	2.22044604925031e-16	5.45341549695877e-13
40	4.44089209850063e-16	2.22044604925031e-16	4.55191440096314e-15
41	3.33066907387547e-16	3.33066907387547e-16	3.60933505305638e-13
42	2.22044604925031e-16	2.22044604925031e-16	5.55111512312578e-16
43	2.22044604925031e-16	2.22044604925031e-16	9.16333675604619e-12
44	2.22044604925031e-16	2.22044604925031e-16	1.35869093753627e-12
45	3.33066907387547e-16	4.44089209850063e-16	1.8508528043526e-12
46	2.22044604925031e-16	2.22044604925031e-16	6.88338275267597e-15
47	2.22044604925031e-16	2.22044604925031e-16	8.04689648248313e-13
48	2.22044604925031e-16	4.44089209850063e-16	1.77635683940025e-15
49	2.22044604925031e-16	2.22044604925031e-16	1.60316204755873e-13
50	2.22044604925031e-16	2.22044604925031e-16	5.48006084954977e-13
51	3.33066907387547e-16	3.33066907387547e-16	7.28084259549178e-13
52	3.33066907387547e-16	4.44089209850063e-16	2.84583467902166e-12
53	2.22044604925031e-16	2.22044604925031e-16	7.88258347483861e-14
54	2.22044604925031e-16	2.22044604925031e-16	8.88178419700125e-16
55	2.22044604925031e-16	2.22044604925031e-16	1.50990331349021e-14
56	4.44089209850063e-16	4.44089209850063e-16	7.97251153983325e-13
57	4.44089209850063e-16	4.44089209850063e-16	8.50652881467795e-13
58	2.22044604925031e-16	4.44089209850063e-16	1.16262555138746e-12
59	4.44089209850063e-16	4.44089209850063e-16	7.53508366813094e-13
60	4.44089209850063e-16	2.22044604925031e-16	1.15507603482001e-12
61	2.22044604925031e-16	4.44089209850063e-16	3.0320190802513e-13
62	2.22044604925031e-16	2.22044604925031e-16	3.81916720471054e-14
63	2.22044604925031e-16	3.33066907387547e-16	3.65929508916452e-13
64	3.33066907387547e-16	4.44089209850063e-16	1.2812952920882e-08
65	3.33066907387547e-16	2.22044604925031e-16	1.12720943690192e-12
66	4.44089209850063e-16	3.33066907387547e-16	1.2099210522365e-12
67	2.22044604925031e-16	3.33066907387547e-16	9.99200722162641e-15
68	2.22044604925031e-16	2.22044604925031e-16	5.55111512312578e-16
69	2.22044604925031e-16	3.33066907387547e-16	3.5527136788005e-15
70	2.22044604925031e-16	2.22044604925031e-16	4.77395900588817e-15
71	3.33066907387547e-16	4.44089209850063e-16	6.23279206024563e-13
72	3.33066907387547e-16	3.33066907387547e-16	5.21804821573824e-15
73	3.33066907387547e-16	3.33066907387547e-16	3.07953662570526e-12
74	3.33066907387547e-16	4.44089209850063e-16	1.33226762955019e-15
75	3.33066907387547e-16	2.22044604925031e-16	1.40853995134194e-12
76	4.44089209850063e-16	3.33066907387547e-16	1.01674224595172e-12
77	4.44089209850063e-16	4.44089209850063e-16	5.2510218395696e-12
78	4.44089209850063e-16	4.44089209850063e-16	1.7528201112782e-12
79	6.66133814775094e-16	3.33066907387547e-16	1.77635683940025e-15
80	4.44089209850063e-16	5.55111512312578e-16	1.76625380987616e-12
81	4.44089209850063e-16	2.22044604925031e-16	1.22124532708767e-15
82	2.22044604925031e-16	3.33066907387547e-16	1.33226762955019e-15
83	4.44089209850063e-16	2.22044604925031e-16	4.10782519111308e-15
84	3.33066907387547e-16	3.33066907387547e-16	4.44089209850063e-16
85	4.44089209850063e-16	4.44089209850063e-16	2.05391259555654e-14
86	4.44089209850063e-16	4.44089209850063e-16	2.7770008514949e-12
87	4.44089209850063e-16	4.44089209850063e-16	5.55111512312578e-16
88	2.22044604925031e-16	2.22044604925031e-16	7.21644966006352e-15
89	4.44089209850063e-16	3.33066907387547e-16	2.77555756156289e-15
90	4.44089209850063e-16	2.22044604925031e-16	1.41531231179215e-12
91	3.33066907387547e-16	4.44089209850063e-16	1.62125868286012e-12
92	4.44089209850063e-16	4.44089209850063e-16	1.5807355424613e-12
93	4.44089209850063e-16	4.44089209850063e-16	1.41653355711924e-12
94	4.44089209850063e-16	4.44089209850063e-16	3.5527136788005e-15
95	4.44089209850063e-16	4.44089209850063e-16	3.31601412995042e-12
96	3.33066907387547e-16	4.44089209850063e-16	3.73034936274053e-13
97	4.44089209850063e-16	6.66133814775094e-16	4.44089209850063e-16
98	4.44089209850063e-16	4.44089209850063e-16	8.88178419700125e-16
99	4.44089209850063e-16	4.44089209850063e-16	1.3008483179533e-12
100	4.44089209850063e-16	4.44089209850063e-16	1.13198339590781e-12
101	4.44089209850063e-16	4.44089209850063e-16	2.74225087082414e-14
102	4.44089209850063e-16	4.44089209850063e-16	1.77635683940025e-14
103	6.66133814775094e-16	3.33066907387547e-16	5.55111512312578e-16
104	5.55111512312578e-16	4.44089209850063e-16	2.55351295663786e-15
105	4.44089209850063e-16	5.55111512312578e-16	1.77635683940025e-15
106	6.66133814775094e-16	4.44089209850063e-16	2.55351295663786e-15
107	4.44089209850063e-16	4.44089209850063e-16	3.93018950717305e-14
108	4.44089209850063e-16	4.44089209850063e-16	1.64190883111814e-12
109	3.33066907387547e-16	4.44089209850063e-16	1.54409818264867e-12
110	4.44089209850063e-16	4.44089209850063e-16	1.25766064229538e-12
111	4.44089209850063e-16	4.44089209850063e-16	2.16937579011756e-12
112	6.66133814775094e-16	5.55111512312578e-16	8.88178419700125e-16
113	4.44089209850063e-16	4.44089209850063e-16	2.99760216648792e-15
114	4.44089209850063e-16	4.44089209850063e-16	2.66453525910038e-15
115	4.44089209850063e-16	4.44089209850063e-16	6.84385881299931e-12
116	4.44089209850063e-16	4.44089209850063e-16	9.99200722162641e-16
117	4.44089209850063e-16	4.44089209850063e-16	2.91766610871491e-13
118	4.44089209850063e-16	4.44089209850063e-16	1.94078086934724e-12
119	4.44089209850063e-16	6.66133814775094e-16	1.4432899320127e-15
120	5.55111512312578e-16	3.33066907387547e-16	2.85471646321867e-12
121	4.44089209850063e-16	4.44089209850063e-16	4.44089209850063e-16
122	5.55111512312578e-16	4.44089209850063e-16	7.7715611723761e-15
123	4.44089209850063e-16	4.44089209850063e-16	8.88178419700125e-16
124	4.44089209850063e-16	4.44089209850063e-16	1.36279876272738e-12
125	4.44089209850063e-16	6.66133814775094e-16	5.77315972805081e-15
126	4.44089209850063e-16	4.44089209850063e-16	6.66133814775094e-16
127	5.55111512312578e-16	4.44089209850063e-16	1.92912352758867e-12
128	4.44089209850063e-16	4.44089209850063e-16	2.22044604925031e-15
129	4.44089209850063e-16	6.66133814775094e-16	1.45905509896238e-12
130	5.55111512312578e-16	5.55111512312578e-16	2.19668727652333e-12
131	6.66133814775094e-16	6.66133814775094e-16	4.44089209850063e-16
132	4.44089209850063e-16	6.66133814775094e-16	1.77635683940025e-15
133	4.44089209850063e-16	4.44089209850063e-16	1.66533453693773e-15
134	4.44089209850063e-16	5.55111512312578e-16	1.99840144432528e-15
135	6.66133814775094e-16	4.44089209850063e-16	8.88178419700125e-16
136	4.44089209850063e-16	4.44089209850063e-16	1.54698476251269e-12
137	4.44089209850063e-16	4.44089209850063e-16	5.55111512312578e-16
138	4.44089209850063e-16	4.44089209850063e-16	1.57651669496772e-14
139	4.44089209850063e-16	5.55111512312578e-16	1.88737914186277e-15
140	4.44089209850063e-16	4.44089209850063e-16	7.7715611723761e-16
141	4.44089209850063e-16	2.22044604925031e-16	3.88578058618805e-15
142	4.44089209850063e-16	4.44089209850063e-16	1.33226762955019e-15
143	4.44089209850063e-16	4.44089209850063e-16	8.77076189453874e-15
144	3.33066907387547e-16	4.44089209850063e-16	4.26277013687582e-10
145	4.44089209850063e-16	4.44089209850063e-16	1.11022302462516e-15
146	5.55111512312578e-16	6.66133814775094e-16	1.77635683940025e-15
147	4.44089209850063e-16	4.44089209850063e-16	1.85906845473482e-12
148	4.44089209850063e-16	5.55111512312578e-16	9.52877399207352e-09
149	4.44089209850063e-16	5.55111512312578e-16	6.66133814775094e-16
150	4.44089209850063e-16	4.44089209850063e-16	1.11022302462516e-15


==> time_fixed.dat <==
1	0.1875799	0.119291	0.5919995
2	0.0790168	0.0894896	0.1002903
3	0.073807	0.0892844	0.0554627
4	0.0695904	0.0887095	0.0442334
5	0.0908593	0.2055874	0.1352165
6	0.0641182	0.0668091	0.037236
7	0.1573124	0.3983829	0.0333593
8	0.0572602	0.0640823	0.0245544
9	0.0546246	1.0787357	0.0289516
10	0.0639684	0.1300813	0.0202452
11	0.0499419	0.0468945	0.0236661
12	0.0453943	0.0520634	0.0279196
13	0.0709162	0.0837864	0.0274591
14	0.0433043	0.0355845	0.0261466
15	0.0549296	0.1190861	0.0314823
16	0.0639952	0.0686426	0.0271696
17	0.0363268	0.0288577	0.0200648
18	0.0621565	0.0718312	0.0236758
19	0.0394774	0.0330747	0.030499
20	0.0338374	0.0381574	0.0245013
21	0.0625461	0.0746899	0.0225604
22	0.0790384	0.1668989	0.0261345
23	0.0390186	0.0761343	0.0257144
24	0.0681393	0.1152824	0.0249795
25	0.0944086	0.1903331	0.0387906
26	0.2012507	0.0822555	0.7820068
27	0.1179737	0.1759355	0.2483731
28	0.05825	0.0511135	0.2310717
29	0.1005968	0.1392706	0.3081307
30	0.2092306	0.4880942	0.6153476
31	0.0876744	0.1904498	0.2674617
32	0.0490582	0.0456515	0.2554636
33	0.151727	0.4056354	0.2088177
34	0.0521149	0.0603518	0.2544956
35	0.0542349	0.0493328	0.2095632
36	0.0646062	0.0755539	0.2818249
37	0.058635	0.0488007	0.208573
38	0.0483478	0.0421241	0.222694
39	0.0503421	0.0469738	0.2172479
40	0.1245578	0.3892539	0.2390299
41	0.0757084	0.1178238	0.2875264
42	0.0742557	0.088777	0.2920488
43	0.1258157	0.90871	0.1879897
44	0.052049	0.0473685	0.2342966
45	0.106922	0.2555686	0.2013686
46	0.0467197	0.1576789	0.2547744
47	0.0685835	0.0830425	0.2762413
48	0.076928	0.0910888	0.6845191
49	0.0441912	0.0360222	0.2586112
50	0.0474699	0.0405618	0.2834713
51	0.1929376	0.0902229	1.6874973
52	0.1058795	0.1185706	1.9710689
53	0.0784421	0.0806269	1.8280411
54	0.0767768	0.0857052	1.8370054
55	0.0723187	0.0856227	3.4552915
56	0.2125355	0.9066652	1.7970082
57	0.0613757	0.057112	0.9968933
58	0.0634432	0.070759	1.2420158
59	0.0567034	0.0484676	1.4286565
60	0.0662932	0.069556	1.4154693
61	0.0912587	0.1169338	1.8151739
62	0.2211461	0.6555649	6.2761358
63	0.0570998	0.0566701	1.5235545
64	0.0795303	0.0849005	3.4980854
65	0.0578859	0.0615956	1.3961146
66	0.0622157	0.0881135	1.3783131
67	0.128377	0.2837454	3.3628928
68	0.0857461	0.1294555	1.9210657
69	0.0760654	0.1082921	3.9589709
70	0.0796674	0.1134217	3.3740156
71	0.0805191	0.0855161	1.6071754
72	0.0961757	0.1224457	3.4496616
73	0.1000276	0.1178409	1.5763597
74	0.0606042	0.0573159	3.0566407
75	0.0752325	0.0966992	1.6600128
76	0.215793	0.0939616	6.790209
77	0.156398	0.1874767	8.6256083
78	0.1097586	0.0855177	5.8252888
79	0.1375029	0.1277481	10.2038113
80	0.0872139	0.1078361	7.5319394
81	0.1732546	0.2038181	14.0314892
82	0.1263637	0.2384651	18.0826838
83	0.0993469	0.1744174	13.0918343
84	0.0966384	0.1118721	9.3712688
85	0.167134	0.2967252	13.4266627
86	0.0844879	0.128129	6.4780591
87	0.1088184	0.1298652	9.0198377
88	0.2103537	0.2967813	24.1195659
89	0.1058499	0.1246297	16.7514472
90	0.0784599	0.0751617	5.3909401
91	0.0727011	0.0774784	7.6778645
92	0.0776958	0.0739159	6.2717758
93	0.1047125	0.1148185	5.81396
94	0.1332775	0.1899595	7.8503889
95	0.0922601	0.0986211	6.191553
96	0.111265	0.1231571	6.9468588
97	0.1468958	0.2203124	22.5976048
98	0.157944	0.2242879	16.3588526
99	0.0840954	0.078626	6.3494898
100	0.0685635	0.0698732	6.2401939
101	0.2794168	0.2519686	62.6730183
102	0.1761063	0.2284447	43.0463003
103	0.1223961	0.1333733	28.8658934
104	0.1327828	0.1416655	31.5610932
105	0.2123263	0.2981332	57.198775
106	0.1334853	0.2408102	34.9927067
107	0.1881031	0.2627111	47.6722777
108	0.1075519	0.1161212	24.5924812
109	0.1106996	0.1245906	24.5214118
110	0.1299014	0.1289592	22.2543552
111	0.1313343	0.143237	26.183961
112	0.1227091	0.1506146	30.3366075
113	0.3309289	0.8810972	136.7255071
114	0.1703509	0.2835396	109.1914023
115	0.3072201	0.4095905	109.4863343
116	0.245331	0.2677417	103.9921905
117	0.517885	0.5059641	125.406759
118	0.164578	0.1764756	25.6099548
119	0.1733799	0.1878247	50.5905378
120	0.1475288	0.1571565	31.8386833
121	0.1593315	0.1785247	37.2128291
122	0.1547642	0.1780643	31.4348803
123	0.1970587	0.2429924	47.2704109
124	0.1363721	0.1534478	27.8582273
125	0.2404768	0.2047372	53.6308026
126	0.3332037	0.2755807	180.6044632
127	0.119739	0.1102078	58.9731832
128	0.2139988	0.2622669	188.1014675
129	0.0940115	0.1115137	59.9409219
130	0.1258326	0.1341685	65.4623748
131	0.1462545	0.2130752	163.7823656
132	0.136197	0.1905839	92.1732
133	0.2205357	0.3045968	444.5249298
134	0.2880344	0.3503926	178.1761499
135	0.2364296	0.2570159	110.9108198
136	0.1690501	0.1887066	69.4285192
137	0.2628876	0.3199055	116.9168713
138	0.4118278	0.8368613	331.7626799
139	0.3202827	0.5115303	230.0808613
140	0.2244955	0.2959961	176.2153009
141	0.1704953	0.2346968	146.5697886
142	0.2759499	0.4041598	211.0203392
143	0.3319463	0.4276668	724.3510988
144	0.2616487	6.3978339	131.4632984
145	0.2577225	0.4073182	178.0467684
146	0.2397363	0.3206528	416.7585288
147	0.1871481	0.1812131	99.9238737
148	0.3542232	0.5476582	537.680136
149	0.4172865	0.6394316	472.1588477
150	0.2012662	0.2221606	236.596775


==> times_comparison.dat <==
1	0.1784237	0.1066762	0.5972554
2	0.0967399	0.2487593	0.096482
3	0.0776736	0.1282885	0.055139
4	0.0680457	0.0819246	0.0440164
5	0.0737137	0.084629	0.1362457
6	0.0661625	0.064961	0.0337116
7	0.0424635	0.1247792	0.0315131
8	0.0633429	0.073854	0.0321591
9	0.0607418	0.0458442	0.1543544
10	0.029781	0.0947563	0.0296652
11	0.0627767	0.0586188	0.0188047
12	0.0658755	0.0885549	0.0210808
13	0.0473258	0.0449559	0.020211
14	0.0486658	0.0844011	0.0185513
15	0.0421125	0.082315	0.0201807
16	0.0865468	0.1529657	0.02169
17	0.0614249	0.1044387	0.0238309
18	0.0599011	0.0474081	0.0152261
19	0.0404367	0.0832163	0.0221572
20	0.0551015	0.118762	0.0170053
21	0.130355	0.1549919	0.0192941
22	0.0300951	0.0460942	0.0230289
23	0.0742478	0.0935987	0.0269244
24	0.0516199	0.0604374	0.02279
25	0.0552211	0.1562268	0.0168107
26	0.2162398	0.151659	0.7724784
27	0.1011131	0.110093	0.3709318
28	0.1215732	0.2484017	0.3228624
29	0.0599093	0.0573655	0.2544167
30	0.0845343	0.1271507	0.3169325
31	0.047375	0.0401523	0.1657694
32	0.0580783	0.0508741	0.1950792
33	0.0760524	0.088227	0.1975349
34	0.1397977	0.2925136	0.2805773
35	0.1205481	0.2606964	0.2953675
36	0.0514352	0.0425544	0.2191932
37	0.0534005	0.0443439	0.2008224
38	0.0921397	0.1256479	0.3111123
39	0.1019949	0.1695347	0.2566322
40	0.088911	0.1180003	0.2260818
41	0.1646707	0.6478777	0.2775258
42	0.0511285	0.1526766	0.5492246
43	0.0406322	0.0334801	0.2056813
44	0.111113	0.1728973	0.2699697
45	0.1208976	0.3124933	0.3229412
46	0.0387735	0.1231324	0.2345592
47	0.2161283	0.3179159	0.6785772
48	0.1719192	0.3670215	0.2211181
49	0.0396943	0.0340794	0.2091364
50	0.0779997	0.1001519	0.2126493
51	0.2010759	0.1047236	1.5126958
52	0.0910674	0.0962019	4.1618127
53	0.0814004	0.0864646	1.145315
54	0.1296523	0.257848	1.5108158
55	0.0656545	0.0738765	2.4361226
56	0.0800181	0.0890093	1.3855809
57	0.0671508	0.0726852	1.5524092
58	0.0577186	0.0507863	0.9582064
59	0.0686065	0.0722663	1.6000429
60	0.118072	0.2913743	1.346638
61	0.1521279	0.2260504	2.9682734
62	0.0860224	0.1023976	2.4790739
63	0.1185582	0.1699972	1.6250352
64	0.0636847	0.0586717	1.2408034
65	0.100174	0.1707632	1.5829103
66	0.0963764	0.1438462	1.5418552
67	0.0833983	0.0966535	2.7880822
68	0.0786357	0.1275171	1.5338708
69	0.089547	0.1176479	1.8347563
70	0.0514569	0.0525611	1.1371956
71	0.0694478	0.0600056	2.647396
72	0.0882979	0.1299255	1.7701538
73	0.0577221	0.0602378	1.239291
74	0.0670381	0.0670378	1.2712289
75	0.1013993	0.1927953	1.4656274
76	0.2219475	0.1305941	6.6069258
77	0.1181461	0.1260489	6.6780492
78	0.0937118	0.111057	5.7628064
79	0.1387405	0.1882335	12.7411513
80	0.0894081	0.1308415	5.3384004
81	0.3015039	0.4749365	25.0391992
82	0.0948929	0.0991728	6.1828146
83	0.1340405	0.1872301	33.2084435
84	0.0880844	0.0966757	9.6202844
85	0.1114389	0.1341621	11.1983859
86	0.0853854	0.1291793	7.6168082
87	0.0968824	0.1063734	6.7221055
88	0.1223984	0.1649837	9.4759295
89	0.1238016	0.2100437	11.8494346
90	0.1506557	0.3629271	7.1526507
91	0.1019571	0.0791712	6.3053467
92	0.318274	0.425263	28.0147679
93	0.068506	0.0623047	5.7637635
94	0.0801552	0.0923814	7.1360219
95	0.1198276	0.2236608	10.3179881
96	0.0686228	0.063797	5.4976199
97	0.1218752	0.142486	6.1427197
98	0.1098148	0.1193723	6.7267096
99	0.11177	0.1543124	7.2065572
100	0.1057795	0.1057813	6.828561
101	0.2644429	0.2270069	45.3914101
102	0.1713794	0.1485964	45.853953
103	0.1293685	0.1644649	60.0728423
104	0.1612672	0.2856369	44.2748863
105	0.1449558	0.1759418	42.8870805
106	0.1057579	0.1019877	18.9814499
107	0.1325036	0.1510432	37.1479899
108	0.128174	0.3760743	95.0094364
109	0.1553507	0.2083831	22.9543632
110	0.0945927	0.1374333	82.8431034
111	0.1130458	0.1222896	46.5822786
112	0.1504615	0.1917223	25.8420837
113	0.2128578	0.291879	103.702875
114	0.1251942	0.172704	46.6154251
115	0.1230689	0.149407	41.2752468
116	0.2887208	0.5246252	92.9275594
117	0.1197545	0.1501235	65.3223294
118	0.1850631	0.1981477	44.9114133
119	0.1158657	0.1520864	24.2576361
120	0.1165225	0.1252439	19.4004307
121	0.1770988	0.249129	30.7937944
122	0.2024432	0.2357104	50.4213656
123	0.2468287	0.4966697	48.6426122
124	0.1372857	0.2060411	55.6577268
125	0.0999367	0.1335335	23.003908
126	0.3122925	0.2699564	110.3877336
127	0.3451537	0.4630208	392.7205753
128	0.1522615	0.2145733	114.5855898
129	0.2398565	0.6259631	1160.4633182
130	0.388313	1.3814871	710.0158954
131	0.173276	0.2475791	200.9468131
132	0.4277572	0.5582564	280.5591411
133	0.3621981	1.7642431	72.4848991
134	0.2301546	0.2920674	91.1119155
135	0.2085303	0.2600127	100.989586
136	0.1849839	0.1767491	62.750906
137	0.6596232	1.0061633	156.3457654
138	0.2170354	0.2590845	154.270038
139	0.1814988	0.1935541	13507.0866371
140	0.0956917	0.1162268	77.4296116
141	0.1750398	0.2483523	346.4892552
142	0.1363506	0.1591906	69.9558223
143	0.1073711	0.1299909	86.6031835
144	0.1490862	0.1809831	79.1891806
145	0.1612487	0.189098	149.4204255
146	0.1384992	0.2784882	150.3925607
147	0.1753175	0.1972874	126.1335945
148	0.1184811	0.1528303	62.6743558
149	0.2363007	0.3177868	321.3096038
150	0.2039681	0.2666231	139.4335459

